Tensor-Algebraic Property Skeletons: Guiding Agents to Construct Semantic Oracles for DL Compilers

Deep learning (DL) compilers optimize tensor computation graphs through transformations that can silently change what a model computes. Existing work generates well-formed computation graphs and tensor inputs but typically judges results through crashes or differential comparison. Tensor algebra offers stronger oracles, such as commutativity and reduction decomposition, but turning an identity into an executable check requires selecting applicable operators, valid inputs, and precision-aware comparisons. We present Propilot, an agentic testing framework that guides LLM agents to construct semantic oracles from tensor algebra. Its core abstraction, the property skeleton, couples a relation with applicability conditions and an oracle template whose compiler-specific slots the agent fills. Propilot comes with sixteen skeletons and twenty data generators. It validates each test before execution and uses rejection reasons, execution results, and usage records to steer generation toward untested combinations. We evaluate Propilot with six agents on three DL compilers against Agent-Only, which uses the same agents without Propilot. Propilot detects 96 distinct compiler root causes, including 25 with silent wrong outputs that Agent-Only misses. It also generates 85.34% fewer invalid tests and covers at least 2.73 times as many operator-property pairs on each compiler. On 161 faulty TVM versions, Propilot detects 100, against 53 for Agent-Only.

==> figures/data/rq1-validity.csv <==
compiler,compiler_index,model,position,propilot_valid,propilot_generated,propilot_validity,agent_only_valid,agent_only_generated,agent_only_validity
TVM,1,GPT-5.5,6,340,359,94.71,23,496,4.64
TVM,1,GPT-6.1,5,463,491,94.3,672,829,81.06
TVM,1,Opus-5.5,4,112,122,91.8,27,27,100.0
TVM,1,Qwen-3.8,3,44,46,95.65,10,11,90.91
TVM,1,DeepSeek-4.1,2,63,63,100.0,11,16,68.75
TVM,1,MiniMax-3.1,1,24,25,96.0,0,0,nan
ONNX-MLIR,2,GPT-5.5,6,343,343,100.0,433,464,93.32
ONNX-MLIR,2,GPT-6.1,5,312,318,98.11,412,412,100.0
ONNX-MLIR,2,Opus-5.5,4,176,183,96.17,65,67,97.01
ONNX-MLIR,2,Qwen-3.8,3,23,24,95.83,9,28,32.14
ONNX-MLIR,2,DeepSeek-4.1,2,43,43,100.0,16,16,100.0
ONNX-MLIR,2,MiniMax-3.1,1,25,25,100.0,2,11,18.18
GeneSys,3,GPT-5.5,6,236,239,98.74,219,449,48.78
GeneSys,3,GPT-6.1,5,259,304,85.2,484,488,99.18
GeneSys,3,Opus-5.5,4,159,170,93.53,140,150,93.33
GeneSys,3,Qwen-3.8,3,13,19,68.42,15,51,29.41
GeneSys,3,DeepSeek-4.1,2,52,57,91.23,15,15,100.0
GeneSys,3,MiniMax-3.1,1,19,20,95.0,1,13,7.69


==> figures/data/rq2-coverage.csv <==
panel,compiler,tool,operator_index,property_index,operator,property
1,TVM,Propilot,1,1,add,reference_equivalence
1,TVM,Propilot,1,2,add,shape_dtype_contract
1,TVM,Propilot,1,3,add,cancellation
1,TVM,Propilot,1,4,add,commutativity
1,TVM,Propilot,1,5,add,identity
1,TVM,Propilot,1,7,add,geometric_decomposition
1,TVM,Propilot,1,13,add,distributivity
1,TVM,Propilot,1,15,add,associativity
1,TVM,Propilot,1,17,add,decomposition_combinations
1,TVM,Propilot,2,1,permute_dims,reference_equivalence
1,TVM,Propilot,2,2,permute_dims,shape_dtype_contract
1,TVM,Propilot,2,3,permute_dims,cancellation
1,TVM,Propilot,2,5,permute_dims,identity
1,TVM,Propilot,3,1,sum,reference_equivalence
1,TVM,Propilot,3,2,sum,shape_dtype_contract
1,TVM,Propilot,3,7,sum,geometric_decomposition
1,TVM,Propilot,3,12,sum,positive_homogeneity
1,TVM,Propilot,3,14,sum,permutation_invariance
1,TVM,Propilot,4,2,multiply,shape_dtype_contract
1,TVM,Propilot,4,3,multiply,cancellation
1,TVM,Propilot,4,4,multiply,commutativity
1,TVM,Propilot,4,5,multiply,identity
1,TVM,Propilot,4,13,multiply,distributivity
1,TVM,Propilot,4,15,multiply,associativity
1,TVM,Propilot,4,17,multiply,decomposition_combinations
1,TVM,Propilot,5,1,reshape,reference_equivalence
1,TVM,Propilot,5,2,reshape,shape_dtype_contract
1,TVM,Propilot,5,10,reshape,decomposition_identity
1,TVM,Propilot,5,11,reshape,idempotence
1,TVM,Propilot,6,2,nn.relu,shape_dtype_contract
1,TVM,Propilot,6,7,nn.relu,geometric_decomposition
1,TVM,Propilot,6,8,nn.relu,monotonicity
1,TVM,Propilot,6,10,nn.relu,decomposition_identity
1,TVM,Propilot,6,12,nn.relu,positive_homogeneity
1,TVM,Propilot,7,2,subtract,shape_dtype_contract
1,TVM,Propilot,7,3,subtract,cancellation
1,TVM,Propilot,7,5,subtract,identity
1,TVM,Propilot,7,7,subtract,geometric_decomposition
1,TVM,Propilot,7,12,subtract,positive_homogeneity
1,TVM,Propilot,8,1,mean,reference_equivalence
1,TVM,Propilot,8,2,mean,shape_dtype_contract
1,TVM,Propilot,8,7,mean,geometric_decomposition
1,TVM,Propilot,8,14,mean,permutation_invariance
1,TVM,Propilot,9,1,nn.conv2d,reference_equivalence
1,TVM,Propilot,9,2,nn.conv2d,shape_dtype_contract
1,TVM,Propilot,9,7,nn.conv2d,geometric_decomposition
1,TVM,Propilot,10,2,nn.max_pool2d,shape_dtype_contract
1,TVM,Propilot,10,7,nn.max_pool2d,geometric_decomposition
1,TVM,Propilot,10,8,nn.max_pool2d,monotonicity
1,TVM,Propilot,10,12,nn.max_pool2d,positive_homogeneity
1,TVM,Propilot,11,1,maximum,reference_equivalence
1,TVM,Propilot,11,2,maximum,shape_dtype_contract
1,TVM,Propilot,11,5,maximum,identity
1,TVM,Propilot,11,11,maximum,idempotence
1,TVM,Propilot,11,12,maximum,positive_homogeneity
1,TVM,Propilot,11,15,maximum,associativity
1,TVM,Propilot,11,17,maximum,decomposition_combinations
1,TVM,Propilot,12,1,minimum,reference_equivalence
1,TVM,Propilot,12,2,minimum,shape_dtype_contract
1,TVM,Propilot,12,4,minimum,commutativity
1,TVM,Propilot,12,5,minimum,identity
1,TVM,Propilot,12,8,minimum,monotonicity
1,TVM,Propilot,12,11,minimum,idempotence
1,TVM,Propilot,12,12,minimum,positive_homogeneity
1,TVM,Propilot,12,15,minimum,associativity
1,TVM,Propilot,13,1,matmul,reference_equivalence
1,TVM,Propilot,13,2,matmul,shape_dtype_contract
1,TVM,Propilot,13,5,matmul,identity
1,TVM,Propilot,13,15,matmul,associativity
1,TVM,Propilot,14,1,divide,reference_equivalence
1,TVM,Propilot,14,2,divide,shape_dtype_contract
1,TVM,Propilot,14,5,divide,identity
1,TVM,Propilot,15,1,nn.avg_pool2d,reference_equivalence
1,TVM,Propilot,15,2,nn.avg_pool2d,shape_dtype_contract
1,TVM,Propilot,15,7,nn.avg_pool2d,geometric_decomposition
1,TVM,Propilot,15,12,nn.avg_pool2d,positive_homogeneity
1,TVM,Propilot,16,1,max,reference_equivalence
1,TVM,Propilot,16,2,max,shape_dtype_contract
1,TVM,Propilot,16,7,max,geometric_decomposition
1,TVM,Propilot,16,14,max,permutation_invariance
1,TVM,Propilot,17,1,astype,reference_equivalence
1,TVM,Propilot,17,2,astype,shape_dtype_contract
1,TVM,Propilot,18,1,nn.softmax,reference_equivalence
1,TVM,Propilot,18,2,nn.softmax,shape_dtype_contract
1,TVM,Propilot,18,9,nn.softmax,shift_invariance
1,TVM,Propilot,19,1,clip,reference_equivalence
1,TVM,Propilot,19,2,clip,shape_dtype_contract
1,TVM,Propilot,19,5,clip,identity
1,TVM,Propilot,19,8,clip,monotonicity
1,TVM,Propilot,19,11,clip,idempotence
1,TVM,Propilot,20,1,sqrt,reference_equivalence
1,TVM,Propilot,20,2,sqrt,shape_dtype_contract
1,TVM,Propilot,20,7,sqrt,geometric_decomposition
1,TVM,Propilot,20,8,sqrt,monotonicity
1,TVM,Propilot,21,1,bitwise_or,reference_equivalence
1,TVM,Propilot,21,2,bitwise_or,shape_dtype_contract
1,TVM,Propilot,21,4,bitwise_or,commutativity
1,TVM,Propilot,21,5,bitwise_or,identity
1,TVM,Propilot,21,11,bitwise_or,idempotence
1,TVM,Propilot,21,13,bitwise_or,distributivity
1,TVM,Propilot,21,15,bitwise_or,associativity
1,TVM,Propilot,22,1,bitwise_xor,reference_equivalence
1,TVM,Propilot,22,2,bitwise_xor,shape_dtype_contract
1,TVM,Propilot,22,3,bitwise_xor,cancellation
1,TVM,Propilot,22,4,bitwise_xor,commutativity
1,TVM,Propilot,22,5,bitwise_xor,identity
1,TVM,Propilot,22,15,bitwise_xor,associativity
1,TVM,Propilot,23,1,layout_transform,reference_equivalence
1,TVM,Propilot,23,2,layout_transform,shape_dtype_contract
1,TVM,Propilot,23,3,layout_transform,cancellation
1,TVM,Propilot,23,5,layout_transform,identity
1,TVM,Propilot,24,1,round,reference_equivalence
1,TVM,Propilot,24,2,round,shape_dtype_contract
1,TVM,Propilot,24,5,round,identity
1,TVM,Propilot,24,8,round,monotonicity
1,TVM,Propilot,24,11,round,idempotence
1,TVM,Propilot,25,1,exp,reference_equivalence
1,TVM,Propilot,25,2,exp,shape_dtype_contract
1,TVM,Propilot,25,8,exp,monotonicity
1,TVM,Propilot,25,17,exp,decomposition_combinations
1,TVM,Propilot,26,1,floor,reference_equivalence
1,TVM,Propilot,26,2,floor,shape_dtype_contract
1,TVM,Propilot,26,7,floor,geometric_decomposition
1,TVM,Propilot,26,8,floor,monotonicity
1,TVM,Propilot,26,11,floor,idempotence
1,TVM,Propilot,27,1,logical_and,reference_equivalence
1,TVM,Propilot,27,2,logical_and,shape_dtype_contract
1,TVM,Propilot,27,4,logical_and,commutativity
1,TVM,Propilot,27,5,logical_and,identity
1,TVM,Propilot,27,11,logical_and,idempotence
1,TVM,Propilot,27,15,logical_and,associativity
1,TVM,Propilot,27,17,logical_and,decomposition_combinations
1,TVM,Propilot,28,1,negative,reference_equivalence
1,TVM,Propilot,28,2,negative,shape_dtype_contract
1,TVM,Propilot,28,7,negative,geometric_decomposition
1,TVM,Propilot,28,12,negative,positive_homogeneity
1,TVM,Propilot,28,16,negative,math_semantics_consistency
1,TVM,Propilot,29,1,not_equal,reference_equivalence
1,TVM,Propilot,29,2,not_equal,shape_dtype_contract
1,TVM,Propilot,29,4,not_equal,commutativity
1,TVM,Propilot,29,16,not_equal,math_semantics_consistency
1,TVM,Propilot,30,1,bitwise_and,reference_equivalence
1,TVM,Propilot,30,2,bitwise_and,shape_dtype_contract
1,TVM,Propilot,30,4,bitwise_and,commutativity
1,TVM,Propilot,30,11,bitwise_and,idempotence
1,TVM,Propilot,30,15,bitwise_and,associativity
1,TVM,Propilot,30,17,bitwise_and,decomposition_combinations
1,TVM,Propilot,31,1,broadcast_to,reference_equivalence
1,TVM,Propilot,31,2,broadcast_to,shape_dtype_contract
1,TVM,Propilot,31,11,broadcast_to,idempotence
1,TVM,Propilot,32,1,ceil,reference_equivalence
1,TVM,Propilot,32,2,ceil,shape_dtype_contract
1,TVM,Propilot,32,7,ceil,geometric_decomposition
1,TVM,Propilot,32,8,ceil,monotonicity
1,TVM,Propilot,32,11,ceil,idempotence
1,TVM,Propilot,33,1,less,reference_equivalence
1,TVM,Propilot,33,2,less,shape_dtype_contract
1,TVM,Propilot,33,8,less,monotonicity
1,TVM,Propilot,33,16,less,math_semantics_consistency
1,TVM,Propilot,34,1,log,reference_equivalence
1,TVM,Propilot,34,2,log,shape_dtype_contract
1,TVM,Propilot,34,8,log,monotonicity
1,TVM,Propilot,35,1,logical_or,reference_equivalence
1,TVM,Propilot,35,2,logical_or,shape_dtype_contract
1,TVM,Propilot,35,4,logical_or,commutativity
1,TVM,Propilot,35,5,logical_or,identity
1,TVM,Propilot,35,11,logical_or,idempotence
1,TVM,Propilot,35,13,logical_or,distributivity
1,TVM,Propilot,35,15,logical_or,associativity
1,TVM,Propilot,36,1,logical_xor,reference_equivalence
1,TVM,Propilot,36,2,logical_xor,shape_dtype_contract
1,TVM,Propilot,36,4,logical_xor,commutativity
1,TVM,Propilot,36,5,logical_xor,identity
1,TVM,Propilot,36,15,logical_xor,associativity
1,TVM,Propilot,37,1,sign,reference_equivalence
1,TVM,Propilot,37,2,sign,shape_dtype_contract
1,TVM,Propilot,37,8,sign,monotonicity
1,TVM,Propilot,37,11,sign,idempotence
1,TVM,Propilot,38,2,abs,shape_dtype_contract
1,TVM,Propilot,38,7,abs,geometric_decomposition
1,TVM,Propilot,38,11,abs,idempotence
1,TVM,Propilot,38,12,abs,positive_homogeneity
1,TVM,Propilot,39,1,equal,reference_equivalence
1,TVM,Propilot,39,2,equal,shape_dtype_contract
1,TVM,Propilot,39,4,equal,commutativity
1,TVM,Propilot,39,16,equal,math_semantics_consistency
1,TVM,Propilot,40,2,expand_dims,shape_dtype_contract
1,TVM,Propilot,41,1,floor_divide,reference_equivalence
1,TVM,Propilot,41,2,floor_divide,shape_dtype_contract
1,TVM,Propilot,41,5,floor_divide,identity
1,TVM,Propilot,42,1,greater,reference_equivalence
1,TVM,Propilot,42,2,greater,shape_dtype_contract
1,TVM,Propilot,42,8,greater,monotonicity
1,TVM,Propilot,43,1,greater_equal,reference_equivalence
1,TVM,Propilot,43,2,greater_equal,shape_dtype_contract
1,TVM,Propilot,43,8,greater_equal,monotonicity
1,TVM,Propilot,43,10,greater_equal,decomposition_identity
1,TVM,Propilot,44,1,nn.log_softmax,reference_equivalence
1,TVM,Propilot,44,2,nn.log_softmax,shape_dtype_contract
1,TVM,Propilot,44,7,nn.log_softmax,geometric_decomposition
1,TVM,Propilot,44,9,nn.log_softmax,shift_invariance
1,TVM,Propilot,45,1,rsqrt,reference_equivalence
1,TVM,Propilot,45,2,rsqrt,shape_dtype_contract
1,TVM,Propilot,45,7,rsqrt,geometric_decomposition
1,TVM,Propilot,45,8,rsqrt,monotonicity
1,TVM,Propilot,46,1,sin,reference_equivalence
1,TVM,Propilot,46,2,sin,shape_dtype_contract
1,TVM,Propilot,46,7,sin,geometric_decomposition
1,TVM,Propilot,46,8,sin,monotonicity
1,TVM,Propilot,47,1,sinh,reference_equivalence
1,TVM,Propilot,47,2,sinh,shape_dtype_contract
1,TVM,Propilot,47,8,sinh,monotonicity
1,TVM,Propilot,48,2,squeeze,shape_dtype_contract
1,TVM,Propilot,49,1,tanh,reference_equivalence
1,TVM,Propilot,49,2,tanh,shape_dtype_contract
1,TVM,Propilot,49,7,tanh,geometric_decomposition
1,TVM,Propilot,49,8,tanh,monotonicity
1,TVM,Propilot,49,17,tanh,decomposition_combinations
1,TVM,Propilot,50,1,trunc,reference_equivalence
1,TVM,Propilot,50,2,trunc,shape_dtype_contract
1,TVM,Propilot,50,8,trunc,monotonicity
1,TVM,Propilot,50,11,trunc,idempotence
1,TVM,Propilot,51,1,bitwise_not,reference_equivalence
1,TVM,Propilot,51,2,bitwise_not,shape_dtype_contract
1,TVM,Propilot,51,7,bitwise_not,geometric_decomposition
1,TVM,Propilot,51,10,bitwise_not,decomposition_identity
1,TVM,Propilot,52,1,cos,reference_equivalence
1,TVM,Propilot,52,2,cos,shape_dtype_contract
1,TVM,Propilot,52,8,cos,monotonicity
1,TVM,Propilot,53,1,less_equal,reference_equivalence
1,TVM,Propilot,53,2,less_equal,shape_dtype_contract
1,TVM,Propilot,53,8,less_equal,monotonicity
1,TVM,Propilot,54,1,log_add_exp,reference_equivalence
1,TVM,Propilot,54,2,log_add_exp,shape_dtype_contract
1,TVM,Propilot,54,4,log_add_exp,commutativity
1,TVM,Propilot,54,15,log_add_exp,associativity
1,TVM,Propilot,55,1,nn.silu,reference_equivalence
1,TVM,Propilot,55,2,nn.silu,shape_dtype_contract
1,TVM,Propilot,55,6,nn.silu,compiler_execution_smoke
1,TVM,Propilot,55,7,nn.silu,geometric_decomposition
1,TVM,Propilot,56,1,nn.softplus,reference_equivalence
1,TVM,Propilot,56,2,nn.softplus,shape_dtype_contract
1,TVM,Propilot,56,8,nn.softplus,monotonicity
1,TVM,Propilot,57,1,power,reference_equivalence
1,TVM,Propilot,57,2,power,shape_dtype_contract
1,TVM,Propilot,57,5,power,identity
1,TVM,Propilot,58,1,sigmoid,reference_equivalence
1,TVM,Propilot,58,2,sigmoid,shape_dtype_contract
1,TVM,Propilot,58,7,sigmoid,geometric_decomposition
1,TVM,Propilot,58,8,sigmoid,monotonicity
1,TVM,Propilot,59,1,square,reference_equivalence
1,TVM,Propilot,59,2,square,shape_dtype_contract
1,TVM,Propilot,59,7,square,geometric_decomposition
1,TVM,Propilot,59,8,square,monotonicity
1,TVM,Propilot,60,1,where,reference_equivalence
1,TVM,Propilot,60,2,where,shape_dtype_contract
1,TVM,Propilot,60,5,where,identity
1,TVM,Propilot,60,7,where,geometric_decomposition
1,TVM,Propilot,60,8,where,monotonicity
1,TVM,Propilot,61,1,argmax,reference_equivalence
1,TVM,Propilot,61,2,argmax,shape_dtype_contract
1,TVM,Propilot,61,9,argmax,shift_invariance
1,TVM,Propilot,62,1,argmin,reference_equivalence
1,TVM,Propilot,62,2,argmin,shape_dtype_contract
1,TVM,Propilot,62,7,argmin,geometric_decomposition
1,TVM,Propilot,62,9,argmin,shift_invariance
1,TVM,Propilot,63,1,cosh,reference_equivalence
1,TVM,Propilot,63,2,cosh,shape_dtype_contract
1,TVM,Propilot,63,8,cosh,monotonicity
1,TVM,Propilot,64,1,floor_mod,reference_equivalence
1,TVM,Propilot,64,2,floor_mod,shape_dtype_contract
1,TVM,Propilot,65,1,logical_not,reference_equivalence
1,TVM,Propilot,65,2,logical_not,shape_dtype_contract
1,TVM,Propilot,65,7,logical_not,geometric_decomposition
1,TVM,Propilot,66,1,min,reference_equivalence
1,TVM,Propilot,66,2,min,shape_dtype_contract
1,TVM,Propilot,66,7,min,geometric_decomposition
1,TVM,Propilot,66,12,min,positive_homogeneity
1,TVM,Propilot,66,14,min,permutation_invariance
1,TVM,Propilot,67,1,mod,reference_equivalence
1,TVM,Propilot,67,2,mod,shape_dtype_contract
1,TVM,Propilot,68,1,nn.gelu,reference_equivalence
1,TVM,Propilot,68,2,nn.gelu,shape_dtype_contract
1,TVM,Propilot,68,6,nn.gelu,compiler_execution_smoke
1,TVM,Propilot,68,7,nn.gelu,geometric_decomposition
1,TVM,Propilot,68,10,nn.gelu,decomposition_identity
1,TVM,Propilot,69,1,ones_like,reference_equivalence
1,TVM,Propilot,69,2,ones_like,shape_dtype_contract
1,TVM,Propilot,69,11,ones_like,idempotence
1,TVM,Propilot,70,1,prod,reference_equivalence
1,TVM,Propilot,70,2,prod,shape_dtype_contract
1,TVM,Propilot,70,7,prod,geometric_decomposition
1,TVM,Propilot,70,14,prod,permutation_invariance
1,TVM,Propilot,71,2,right_shift,shape_dtype_contract
1,TVM,Propilot,71,3,right_shift,cancellation
1,TVM,Propilot,71,5,right_shift,identity
1,TVM,Propilot,71,7,right_shift,geometric_decomposition
1,TVM,Propilot,71,8,right_shift,monotonicity
1,TVM,Propilot,72,1,sort,reference_equivalence
1,TVM,Propilot,72,2,sort,shape_dtype_contract
1,TVM,Propilot,72,6,sort,compiler_execution_smoke
1,TVM,Propilot,72,11,sort,idempotence
1,TVM,Propilot,72,14,sort,permutation_invariance
1,TVM,Propilot,73,1,split,reference_equivalence
1,TVM,Propilot,73,2,split,shape_dtype_contract
1,TVM,Propilot,74,1,tan,reference_equivalence
1,TVM,Propilot,74,2,tan,shape_dtype_contract
1,TVM,Propilot,74,8,tan,monotonicity
1,TVM,Propilot,75,1,argsort,reference_equivalence
1,TVM,Propilot,75,2,argsort,shape_dtype_contract
1,TVM,Propilot,75,6,argsort,compiler_execution_smoke
1,TVM,Propilot,75,7,argsort,geometric_decomposition
1,TVM,Propilot,75,9,argsort,shift_invariance
1,TVM,Propilot,76,1,asinh,reference_equivalence
1,TVM,Propilot,76,2,asinh,shape_dtype_contract
1,TVM,Propilot,77,2,concat,shape_dtype_contract
1,TVM,Propilot,77,15,concat,associativity
1,TVM,Propilot,78,1,cumprod,reference_equivalence
1,TVM,Propilot,78,2,cumprod,shape_dtype_contract
1,TVM,Propilot,78,7,cumprod,geometric_decomposition
1,TVM,Propilot,78,8,cumprod,monotonicity
1,TVM,Propilot,79,1,cumsum,reference_equivalence
1,TVM,Propilot,79,2,cumsum,shape_dtype_contract
1,TVM,Propilot,79,7,cumsum,geometric_decomposition
1,TVM,Propilot,79,8,cumsum,monotonicity
1,TVM,Propilot,80,1,erf,reference_equivalence
1,TVM,Propilot,80,2,erf,shape_dtype_contract
1,TVM,Propilot,80,7,erf,geometric_decomposition
1,TVM,Propilot,80,8,erf,monotonicity
1,TVM,Propilot,81,1,flip,reference_equivalence
1,TVM,Propilot,81,2,flip,shape_dtype_contract
1,TVM,Propilot,81,3,flip,cancellation
1,TVM,Propilot,81,5,flip,identity
1,TVM,Propilot,81,7,flip,geometric_decomposition
1,TVM,Propilot,82,2,left_shift,shape_dtype_contract
1,TVM,Propilot,82,5,left_shift,identity
1,TVM,Propilot,82,7,left_shift,geometric_decomposition
1,TVM,Propilot,82,8,left_shift,monotonicity
1,TVM,Propilot,83,1,nn.adaptive_avg_pool2d,reference_equivalence
1,TVM,Propilot,83,2,nn.adaptive_avg_pool2d,shape_dtype_contract
1,TVM,Propilot,83,5,nn.adaptive_avg_pool2d,identity
1,TVM,Propilot,83,7,nn.adaptive_avg_pool2d,geometric_decomposition
1,TVM,Propilot,83,12,nn.adaptive_avg_pool2d,positive_homogeneity
1,TVM,Propilot,84,1,nn.gelu_tanh,reference_equivalence
1,TVM,Propilot,84,2,nn.gelu_tanh,shape_dtype_contract
1,TVM,Propilot,84,7,nn.gelu_tanh,geometric_decomposition
1,TVM,Propilot,84,10,nn.gelu_tanh,decomposition_identity
1,TVM,Propilot,85,2,nn.leakyrelu,shape_dtype_contract
1,TVM,Propilot,85,5,nn.leakyrelu,identity
1,TVM,Propilot,85,6,nn.leakyrelu,compiler_execution_smoke
1,TVM,Propilot,85,7,nn.leakyrelu,geometric_decomposition
1,TVM,Propilot,85,8,nn.leakyrelu,monotonicity
1,TVM,Propilot,85,12,nn.leakyrelu,positive_homogeneity
1,TVM,Propilot,86,1,std,reference_equivalence
1,TVM,Propilot,86,2,std,shape_dtype_contract
1,TVM,Propilot,86,7,std,geometric_decomposition
1,TVM,Propilot,86,14,std,permutation_invariance
1,TVM,Propilot,87,1,variance,reference_equivalence
1,TVM,Propilot,87,2,variance,shape_dtype_contract
1,TVM,Propilot,87,7,variance,geometric_decomposition
1,TVM,Propilot,87,14,variance,permutation_invariance
1,TVM,Propilot,88,1,zeros_like,reference_equivalence
1,TVM,Propilot,88,2,zeros_like,shape_dtype_contract
1,TVM,Propilot,88,11,zeros_like,idempotence
1,TVM,Propilot,89,1,acosh,reference_equivalence
1,TVM,Propilot,89,2,acosh,shape_dtype_contract
1,TVM,Propilot,89,8,acosh,monotonicity
1,TVM,Propilot,90,1,asin,reference_equivalence
1,TVM,Propilot,90,2,asin,shape_dtype_contract
1,TVM,Propilot,90,8,asin,monotonicity
1,TVM,Propilot,91,1,atan,reference_equivalence
1,TVM,Propilot,91,2,atan,shape_dtype_contract
1,TVM,Propilot,91,7,atan,geometric_decomposition
1,TVM,Propilot,91,8,atan,monotonicity
1,TVM,Propilot,92,1,atanh,reference_equivalence
1,TVM,Propilot,92,2,atanh,shape_dtype_contract
1,TVM,Propilot,92,8,atanh,monotonicity
1,TVM,Propilot,92,17,atanh,decomposition_combinations
1,TVM,Propilot,93,1,bucketize,reference_equivalence
1,TVM,Propilot,93,2,bucketize,shape_dtype_contract
1,TVM,Propilot,93,8,bucketize,monotonicity
1,TVM,Propilot,94,1,collapse_sum_like,reference_equivalence
1,TVM,Propilot,94,2,collapse_sum_like,shape_dtype_contract
1,TVM,Propilot,94,7,collapse_sum_like,geometric_decomposition
1,TVM,Propilot,94,14,collapse_sum_like,permutation_invariance
1,TVM,Propilot,95,1,collapse_sum_to,reference_equivalence
1,TVM,Propilot,95,2,collapse_sum_to,shape_dtype_contract
1,TVM,Propilot,95,7,collapse_sum_to,geometric_decomposition
1,TVM,Propilot,96,1,einsum,reference_equivalence
1,TVM,Propilot,96,2,einsum,shape_dtype_contract
1,TVM,Propilot,96,7,einsum,geometric_decomposition
1,TVM,Propilot,96,13,einsum,distributivity
1,TVM,Propilot,97,1,eye_like,reference_equivalence
1,TVM,Propilot,97,2,eye_like,shape_dtype_contract
1,TVM,Propilot,97,11,eye_like,idempotence
1,TVM,Propilot,98,1,flatten,reference_equivalence
1,TVM,Propilot,98,2,flatten,shape_dtype_contract
1,TVM,Propilot,98,11,flatten,idempotence
1,TVM,Propilot,99,1,isfinite,reference_equivalence
1,TVM,Propilot,99,2,isfinite,shape_dtype_contract
1,TVM,Propilot,99,6,isfinite,compiler_execution_smoke
1,TVM,Propilot,100,1,isnan,reference_equivalence
1,TVM,Propilot,100,2,isnan,shape_dtype_contract
1,TVM,Propilot,100,16,isnan,math_semantics_consistency
1,TVM,Propilot,101,1,meshgrid,reference_equivalence
1,TVM,Propilot,101,2,meshgrid,shape_dtype_contract
1,TVM,Propilot,102,1,nn.adaptive_avg_pool1d,reference_equivalence
1,TVM,Propilot,102,2,nn.adaptive_avg_pool1d,shape_dtype_contract
1,TVM,Propilot,102,5,nn.adaptive_avg_pool1d,identity
1,TVM,Propilot,102,7,nn.adaptive_avg_pool1d,geometric_decomposition
1,TVM,Propilot,103,1,nn.adaptive_avg_pool3d,reference_equivalence
1,TVM,Propilot,103,2,nn.adaptive_avg_pool3d,shape_dtype_contract
1,TVM,Propilot,103,7,nn.adaptive_avg_pool3d,geometric_decomposition
1,TVM,Propilot,104,1,nn.avg_pool1d,reference_equivalence
1,TVM,Propilot,104,2,nn.avg_pool1d,shape_dtype_contract
1,TVM,Propilot,104,7,nn.avg_pool1d,geometric_decomposition
1,TVM,Propilot,104,8,nn.avg_pool1d,monotonicity
1,TVM,Propilot,105,1,nn.avg_pool3d,reference_equivalence
1,TVM,Propilot,105,2,nn.avg_pool3d,shape_dtype_contract
1,TVM,Propilot,105,7,nn.avg_pool3d,geometric_decomposition
1,TVM,Propilot,105,14,nn.avg_pool3d,permutation_invariance
1,TVM,Propilot,106,1,nn.conv1d,reference_equivalence
1,TVM,Propilot,106,2,nn.conv1d,shape_dtype_contract
1,TVM,Propilot,106,7,nn.conv1d,geometric_decomposition
1,TVM,Propilot,106,13,nn.conv1d,distributivity
1,TVM,Propilot,107,1,nn.layer_norm,reference_equivalence
1,TVM,Propilot,107,2,nn.layer_norm,shape_dtype_contract
1,TVM,Propilot,107,7,nn.layer_norm,geometric_decomposition
1,TVM,Propilot,107,9,nn.layer_norm,shift_invariance
1,TVM,Propilot,108,2,nn.max_pool1d,shape_dtype_contract
1,TVM,Propilot,108,5,nn.max_pool1d,identity
1,TVM,Propilot,108,7,nn.max_pool1d,geometric_decomposition
1,TVM,Propilot,108,8,nn.max_pool1d,monotonicity
1,TVM,Propilot,108,12,nn.max_pool1d,positive_homogeneity
1,TVM,Propilot,109,1,nn.selu,reference_equivalence
1,TVM,Propilot,109,2,nn.selu,shape_dtype_contract
1,TVM,Propilot,109,8,nn.selu,monotonicity
1,TVM,Propilot,110,1,outer,reference_equivalence
1,TVM,Propilot,110,2,outer,shape_dtype_contract
1,TVM,Propilot,110,7,outer,geometric_decomposition
1,TVM,Propilot,110,13,outer,distributivity
1,TVM,Propilot,111,2,repeat,shape_dtype_contract
1,TVM,Propilot,111,5,repeat,identity
1,TVM,Propilot,112,1,stack,reference_equivalence
1,TVM,Propilot,112,2,stack,shape_dtype_contract
1,TVM,Propilot,112,7,stack,geometric_decomposition
1,TVM,Propilot,113,2,take,shape_dtype_contract
1,TVM,Propilot,113,5,take,identity
1,TVM,Propilot,113,11,take,idempotence
1,TVM,Propilot,114,2,tile,shape_dtype_contract
1,TVM,Propilot,114,5,tile,identity
1,TVM,Propilot,114,6,tile,compiler_execution_smoke
1,TVM,Propilot,115,1,topk,reference_equivalence
1,TVM,Propilot,115,2,topk,shape_dtype_contract
1,TVM,Propilot,115,14,topk,permutation_invariance
1,TVM,Propilot,116,2,tril,shape_dtype_contract
1,TVM,Propilot,116,7,tril,geometric_decomposition
1,TVM,Propilot,116,11,tril,idempotence
1,TVM,Propilot,117,1,dequantize,reference_equivalence
1,TVM,Propilot,117,2,dequantize,shape_dtype_contract
1,TVM,Propilot,117,7,dequantize,geometric_decomposition
1,TVM,Propilot,118,1,dynamic_strided_slice,reference_equivalence
1,TVM,Propilot,118,2,dynamic_strided_slice,shape_dtype_contract
1,TVM,Propilot,118,6,dynamic_strided_slice,compiler_execution_smoke
1,TVM,Propilot,119,2,ewise_fma,shape_dtype_contract
1,TVM,Propilot,119,4,ewise_fma,commutativity
1,TVM,Propilot,119,10,ewise_fma,decomposition_identity
1,TVM,Propilot,120,1,eye,reference_equivalence
1,TVM,Propilot,120,2,eye,shape_dtype_contract
1,TVM,Propilot,121,1,full_like,reference_equivalence
1,TVM,Propilot,121,2,full_like,shape_dtype_contract
1,TVM,Propilot,121,11,full_like,idempotence
1,TVM,Propilot,122,1,gather_elements,reference_equivalence
1,TVM,Propilot,122,2,gather_elements,shape_dtype_contract
1,TVM,Propilot,122,5,gather_elements,identity
1,TVM,Propilot,123,1,image.resize2d,reference_equivalence
1,TVM,Propilot,123,2,image.resize2d,shape_dtype_contract
1,TVM,Propilot,123,5,image.resize2d,identity
1,TVM,Propilot,124,1,masked_fill,reference_equivalence
1,TVM,Propilot,124,2,masked_fill,shape_dtype_contract
1,TVM,Propilot,124,5,masked_fill,identity
1,TVM,Propilot,124,11,masked_fill,idempotence
1,TVM,Propilot,125,1,multinomial_from_uniform,reference_equivalence
1,TVM,Propilot,125,2,multinomial_from_uniform,shape_dtype_contract
1,TVM,Propilot,126,1,nn.attention,reference_equivalence
1,TVM,Propilot,126,2,nn.attention,shape_dtype_contract
1,TVM,Propilot,127,1,nn.conv1d_transpose,reference_equivalence
1,TVM,Propilot,127,2,nn.conv1d_transpose,shape_dtype_contract
1,TVM,Propilot,127,7,nn.conv1d_transpose,geometric_decomposition
1,TVM,Propilot,128,1,nn.conv2d_transpose,reference_equivalence
1,TVM,Propilot,128,2,nn.conv2d_transpose,shape_dtype_contract
1,TVM,Propilot,128,7,nn.conv2d_transpose,geometric_decomposition
1,TVM,Propilot,129,1,nn.conv3d,reference_equivalence
1,TVM,Propilot,129,2,nn.conv3d,shape_dtype_contract
1,TVM,Propilot,129,7,nn.conv3d,geometric_decomposition
1,TVM,Propilot,130,1,nn.group_norm,reference_equivalence
1,TVM,Propilot,130,2,nn.group_norm,shape_dtype_contract
1,TVM,Propilot,130,17,nn.group_norm,decomposition_combinations
1,TVM,Propilot,131,2,nn.max_pool3d,shape_dtype_contract
1,TVM,Propilot,131,7,nn.max_pool3d,geometric_decomposition
1,TVM,Propilot,131,8,nn.max_pool3d,monotonicity
1,TVM,Propilot,132,1,nn.nll_loss,reference_equivalence
1,TVM,Propilot,132,2,nn.nll_loss,shape_dtype_contract
1,TVM,Propilot,132,7,nn.nll_loss,geometric_decomposition
1,TVM,Propilot,133,2,nn.prelu,shape_dtype_contract
1,TVM,Propilot,133,5,nn.prelu,identity
1,TVM,Propilot,133,7,nn.prelu,geometric_decomposition
1,TVM,Propilot,133,8,nn.prelu,monotonicity
1,TVM,Propilot,134,8,nn.relu6,monotonicity
1,TVM,Propilot,134,10,nn.relu6,decomposition_identity
1,TVM,Propilot,134,11,nn.relu6,idempotence
1,TVM,Propilot,135,1,nn.rms_norm,reference_equivalence
1,TVM,Propilot,135,2,nn.rms_norm,shape_dtype_contract
1,TVM,Propilot,136,1,quantize,reference_equivalence
1,TVM,Propilot,136,2,quantize,shape_dtype_contract
1,TVM,Propilot,136,7,quantize,geometric_decomposition
1,TVM,Propilot,137,2,scatter_elements,shape_dtype_contract
1,TVM,Propilot,137,5,scatter_elements,identity
1,TVM,Propilot,138,1,slice_scatter,reference_equivalence
1,TVM,Propilot,138,2,slice_scatter,shape_dtype_contract
1,TVM,Propilot,138,11,slice_scatter,idempotence
1,TVM,Propilot,139,1,strided_slice,reference_equivalence
1,TVM,Propilot,139,2,strided_slice,shape_dtype_contract
1,TVM,Propilot,140,1,tensor_to_shape,reference_equivalence
1,TVM,Propilot,140,2,tensor_to_shape,shape_dtype_contract
1,TVM,Propilot,140,3,tensor_to_shape,cancellation
1,TVM,Propilot,141,2,triu,shape_dtype_contract
1,TVM,Propilot,141,7,triu,geometric_decomposition
1,TVM,Propilot,141,11,triu,idempotence
1,TVM,Propilot,142,1,acos,reference_equivalence
1,TVM,Propilot,142,8,acos,monotonicity
1,TVM,Propilot,143,1,arange,reference_equivalence
1,TVM,Propilot,143,2,arange,shape_dtype_contract
1,TVM,Propilot,144,1,full,reference_equivalence
1,TVM,Propilot,144,2,full,shape_dtype_contract
1,TVM,Propilot,145,1,grad.avg_pool2d_backward,reference_equivalence
1,TVM,Propilot,145,2,grad.avg_pool2d_backward,shape_dtype_contract
1,TVM,Propilot,146,1,grad.max_pool2d_backward,reference_equivalence
1,TVM,Propilot,146,2,grad.max_pool2d_backward,shape_dtype_contract
1,TVM,Propilot,147,1,grad.nll_loss_backward,reference_equivalence
1,TVM,Propilot,147,2,grad.nll_loss_backward,shape_dtype_contract
1,TVM,Propilot,148,1,grad.take_backward,reference_equivalence
1,TVM,Propilot,148,2,grad.take_backward,shape_dtype_contract
1,TVM,Propilot,149,1,hamming_window,reference_equivalence
1,TVM,Propilot,149,2,hamming_window,shape_dtype_contract
1,TVM,Propilot,150,1,index_put,reference_equivalence
1,TVM,Propilot,150,2,index_put,shape_dtype_contract
1,TVM,Propilot,151,1,index_tensor,reference_equivalence
1,TVM,Propilot,151,2,index_tensor,shape_dtype_contract
1,TVM,Propilot,152,1,isinf,reference_equivalence
1,TVM,Propilot,152,2,isinf,shape_dtype_contract
1,TVM,Propilot,153,1,linear,reference_equivalence
1,TVM,Propilot,153,2,linear,shape_dtype_contract
1,TVM,Propilot,153,7,linear,geometric_decomposition
1,TVM,Propilot,154,1,median,reference_equivalence
1,TVM,Propilot,154,14,median,permutation_invariance
1,TVM,Propilot,155,1,nn.attention_bias,reference_equivalence
1,TVM,Propilot,155,2,nn.attention_bias,shape_dtype_contract
1,TVM,Propilot,156,1,nn.cross_entropy_with_logits,reference_equivalence
1,TVM,Propilot,156,2,nn.cross_entropy_with_logits,shape_dtype_contract
1,TVM,Propilot,157,1,nn.instance_norm,reference_equivalence
1,TVM,Propilot,157,2,nn.instance_norm,shape_dtype_contract
1,TVM,Propilot,158,1,nn.pad,reference_equivalence
1,TVM,Propilot,158,2,nn.pad,shape_dtype_contract
1,TVM,Propilot,158,5,nn.pad,identity
1,TVM,Propilot,159,1,nonzero,reference_equivalence
1,TVM,Propilot,159,2,nonzero,shape_dtype_contract
1,TVM,Propilot,159,6,nonzero,compiler_execution_smoke
1,TVM,Propilot,160,2,one_hot,shape_dtype_contract
1,TVM,Propilot,161,5,relu6,identity
1,TVM,Propilot,161,8,relu6,monotonicity
1,TVM,Propilot,161,11,relu6,idempotence
1,TVM,Propilot,162,1,scatter_nd,reference_equivalence
1,TVM,Propilot,162,2,scatter_nd,shape_dtype_contract
1,TVM,Propilot,162,3,scatter_nd,cancellation
1,TVM,Propilot,163,1,shape_of,reference_equivalence
1,TVM,Propilot,163,2,shape_of,shape_dtype_contract
1,TVM,Propilot,164,1,size,reference_equivalence
1,TVM,Propilot,164,2,size,shape_dtype_contract
1,TVM,Propilot,165,1,zeros,reference_equivalence
1,TVM,Propilot,165,2,zeros,shape_dtype_contract
1,TVM,Propilot,165,6,zeros,compiler_execution_smoke
1,TVM,Propilot,166,2,gather_nd,shape_dtype_contract
1,TVM,Propilot,167,1,memory.view,reference_equivalence
1,TVM,Propilot,167,2,memory.view,shape_dtype_contract
1,TVM,Propilot,168,1,nn.batch_norm,reference_equivalence
1,TVM,Propilot,168,2,nn.batch_norm,shape_dtype_contract
1,TVM,Propilot,169,2,nn.pixel_shuffle,shape_dtype_contract
1,TVM,Propilot,169,10,nn.pixel_shuffle,decomposition_identity
1,TVM,Propilot,170,2,ones,shape_dtype_contract
1,TVM,Propilot,171,1,shape_to_tensor,reference_equivalence
1,TVM,Propilot,171,2,shape_to_tensor,shape_dtype_contract
1,TVM,Propilot,172,2,unique,shape_dtype_contract
1,TVM,Propilot,172,14,unique,permutation_invariance
1,TVM,Propilot,173,1,vision.all_class_non_max_suppression,reference_equivalence
1,TVM,Propilot,173,6,vision.all_class_non_max_suppression,compiler_execution_smoke
1,TVM,Propilot,174,2,image.grid_sample,shape_dtype_contract
1,TVM,Propilot,175,2,nn.dropout,shape_dtype_contract
2,TVM,Agent-Only,1,1,add,reference_equivalence
2,TVM,Agent-Only,1,2,add,shape_dtype_contract
2,TVM,Agent-Only,1,3,add,cancellation
2,TVM,Agent-Only,1,4,add,commutativity
2,TVM,Agent-Only,1,5,add,identity
2,TVM,Agent-Only,1,9,add,shift_invariance
2,TVM,Agent-Only,1,10,add,decomposition_identity
2,TVM,Agent-Only,1,13,add,distributivity
2,TVM,Agent-Only,1,14,add,permutation_invariance
2,TVM,Agent-Only,1,16,add,math_semantics_consistency
2,TVM,Agent-Only,2,1,permute_dims,reference_equivalence
2,TVM,Agent-Only,2,2,permute_dims,shape_dtype_contract
2,TVM,Agent-Only,2,3,permute_dims,cancellation
2,TVM,Agent-Only,2,4,permute_dims,commutativity
2,TVM,Agent-Only,2,5,permute_dims,identity
2,TVM,Agent-Only,2,9,permute_dims,shift_invariance
2,TVM,Agent-Only,2,10,permute_dims,decomposition_identity
2,TVM,Agent-Only,2,11,permute_dims,idempotence
2,TVM,Agent-Only,2,13,permute_dims,distributivity
2,TVM,Agent-Only,2,14,permute_dims,permutation_invariance
2,TVM,Agent-Only,2,16,permute_dims,math_semantics_consistency
2,TVM,Agent-Only,3,1,sum,reference_equivalence
2,TVM,Agent-Only,3,2,sum,shape_dtype_contract
2,TVM,Agent-Only,3,3,sum,cancellation
2,TVM,Agent-Only,3,4,sum,commutativity
2,TVM,Agent-Only,3,5,sum,identity
2,TVM,Agent-Only,3,9,sum,shift_invariance
2,TVM,Agent-Only,3,11,sum,idempotence
2,TVM,Agent-Only,3,13,sum,distributivity
2,TVM,Agent-Only,3,14,sum,permutation_invariance
2,TVM,Agent-Only,4,1,multiply,reference_equivalence
2,TVM,Agent-Only,4,3,multiply,cancellation
2,TVM,Agent-Only,4,4,multiply,commutativity
2,TVM,Agent-Only,4,5,multiply,identity
2,TVM,Agent-Only,4,9,multiply,shift_invariance
2,TVM,Agent-Only,4,11,multiply,idempotence
2,TVM,Agent-Only,4,13,multiply,distributivity
2,TVM,Agent-Only,4,14,multiply,permutation_invariance
2,TVM,Agent-Only,4,16,multiply,math_semantics_consistency
2,TVM,Agent-Only,5,1,reshape,reference_equivalence
2,TVM,Agent-Only,5,2,reshape,shape_dtype_contract
2,TVM,Agent-Only,5,3,reshape,cancellation
2,TVM,Agent-Only,5,4,reshape,commutativity
2,TVM,Agent-Only,5,5,reshape,identity
2,TVM,Agent-Only,5,9,reshape,shift_invariance
2,TVM,Agent-Only,5,14,reshape,permutation_invariance
2,TVM,Agent-Only,6,1,nn.relu,reference_equivalence
2,TVM,Agent-Only,6,3,nn.relu,cancellation
2,TVM,Agent-Only,6,4,nn.relu,commutativity
2,TVM,Agent-Only,6,9,nn.relu,shift_invariance
2,TVM,Agent-Only,7,1,subtract,reference_equivalence
2,TVM,Agent-Only,7,3,subtract,cancellation
2,TVM,Agent-Only,7,4,subtract,commutativity
2,TVM,Agent-Only,7,9,subtract,shift_invariance
2,TVM,Agent-Only,7,10,subtract,decomposition_identity
2,TVM,Agent-Only,7,11,subtract,idempotence
2,TVM,Agent-Only,8,1,mean,reference_equivalence
2,TVM,Agent-Only,8,4,mean,commutativity
2,TVM,Agent-Only,8,10,mean,decomposition_identity
2,TVM,Agent-Only,8,16,mean,math_semantics_consistency
2,TVM,Agent-Only,9,1,nn.conv2d,reference_equivalence
2,TVM,Agent-Only,9,3,nn.conv2d,cancellation
2,TVM,Agent-Only,10,1,nn.max_pool2d,reference_equivalence
2,TVM,Agent-Only,10,3,nn.max_pool2d,cancellation
2,TVM,Agent-Only,11,1,maximum,reference_equivalence
2,TVM,Agent-Only,11,3,maximum,cancellation
2,TVM,Agent-Only,11,4,maximum,commutativity
2,TVM,Agent-Only,11,5,maximum,identity
2,TVM,Agent-Only,11,10,maximum,decomposition_identity
2,TVM,Agent-Only,12,1,minimum,reference_equivalence
2,TVM,Agent-Only,12,3,minimum,cancellation
2,TVM,Agent-Only,12,4,minimum,commutativity
2,TVM,Agent-Only,13,1,matmul,reference_equivalence
2,TVM,Agent-Only,13,3,matmul,cancellation
2,TVM,Agent-Only,13,4,matmul,commutativity
2,TVM,Agent-Only,13,5,matmul,identity
2,TVM,Agent-Only,13,10,matmul,decomposition_identity
2,TVM,Agent-Only,14,1,divide,reference_equivalence
2,TVM,Agent-Only,14,4,divide,commutativity
2,TVM,Agent-Only,14,5,divide,identity
2,TVM,Agent-Only,14,9,divide,shift_invariance
2,TVM,Agent-Only,14,11,divide,idempotence
2,TVM,Agent-Only,15,1,nn.avg_pool2d,reference_equivalence
2,TVM,Agent-Only,16,1,max,reference_equivalence
2,TVM,Agent-Only,16,5,max,identity
2,TVM,Agent-Only,16,9,max,shift_invariance
2,TVM,Agent-Only,16,10,max,decomposition_identity
2,TVM,Agent-Only,17,1,astype,reference_equivalence
2,TVM,Agent-Only,17,3,astype,cancellation
2,TVM,Agent-Only,17,4,astype,commutativity
2,TVM,Agent-Only,17,11,astype,idempotence
2,TVM,Agent-Only,18,1,nn.softmax,reference_equivalence
2,TVM,Agent-Only,18,9,nn.softmax,shift_invariance
2,TVM,Agent-Only,19,1,clip,reference_equivalence
2,TVM,Agent-Only,19,11,clip,idempotence
2,TVM,Agent-Only,20,1,sqrt,reference_equivalence
2,TVM,Agent-Only,20,4,sqrt,commutativity
2,TVM,Agent-Only,23,1,layout_transform,reference_equivalence
2,TVM,Agent-Only,23,3,layout_transform,cancellation
2,TVM,Agent-Only,23,5,layout_transform,identity
2,TVM,Agent-Only,23,10,layout_transform,decomposition_identity
2,TVM,Agent-Only,24,1,round,reference_equivalence
2,TVM,Agent-Only,24,11,round,idempotence
2,TVM,Agent-Only,25,1,exp,reference_equivalence
2,TVM,Agent-Only,25,9,exp,shift_invariance
2,TVM,Agent-Only,26,1,floor,reference_equivalence
2,TVM,Agent-Only,28,1,negative,reference_equivalence
2,TVM,Agent-Only,31,1,broadcast_to,reference_equivalence
2,TVM,Agent-Only,31,5,broadcast_to,identity
2,TVM,Agent-Only,31,13,broadcast_to,distributivity
2,TVM,Agent-Only,34,9,log,shift_invariance
2,TVM,Agent-Only,38,5,abs,identity
2,TVM,Agent-Only,40,5,expand_dims,identity
2,TVM,Agent-Only,41,1,floor_divide,reference_equivalence
2,TVM,Agent-Only,44,9,nn.log_softmax,shift_invariance
2,TVM,Agent-Only,48,1,squeeze,reference_equivalence
2,TVM,Agent-Only,60,3,where,cancellation
2,TVM,Agent-Only,71,10,right_shift,decomposition_identity
2,TVM,Agent-Only,73,1,split,reference_equivalence
3,ONNX-MLIR,Propilot,1,1,MatMul,reference_equivalence
3,ONNX-MLIR,Propilot,1,2,MatMul,shape_dtype_contract
3,ONNX-MLIR,Propilot,1,4,MatMul,commutativity
3,ONNX-MLIR,Propilot,1,5,MatMul,identity
3,ONNX-MLIR,Propilot,1,6,MatMul,compiler_execution_smoke
3,ONNX-MLIR,Propilot,1,7,MatMul,geometric_decomposition
3,ONNX-MLIR,Propilot,1,8,MatMul,monotonicity
3,ONNX-MLIR,Propilot,1,10,MatMul,decomposition_identity
3,ONNX-MLIR,Propilot,1,12,MatMul,positive_homogeneity
3,ONNX-MLIR,Propilot,1,13,MatMul,distributivity
3,ONNX-MLIR,Propilot,1,15,MatMul,associativity
3,ONNX-MLIR,Propilot,2,1,Transpose,reference_equivalence
3,ONNX-MLIR,Propilot,2,2,Transpose,shape_dtype_contract
3,ONNX-MLIR,Propilot,2,3,Transpose,cancellation
3,ONNX-MLIR,Propilot,2,5,Transpose,identity
3,ONNX-MLIR,Propilot,2,6,Transpose,compiler_execution_smoke
3,ONNX-MLIR,Propilot,2,7,Transpose,geometric_decomposition
3,ONNX-MLIR,Propilot,2,8,Transpose,monotonicity
3,ONNX-MLIR,Propilot,2,10,Transpose,decomposition_identity
3,ONNX-MLIR,Propilot,2,12,Transpose,positive_homogeneity
3,ONNX-MLIR,Propilot,2,13,Transpose,distributivity
3,ONNX-MLIR,Propilot,3,1,Add,reference_equivalence
3,ONNX-MLIR,Propilot,3,2,Add,shape_dtype_contract
3,ONNX-MLIR,Propilot,3,3,Add,cancellation
3,ONNX-MLIR,Propilot,3,4,Add,commutativity
3,ONNX-MLIR,Propilot,3,5,Add,identity
3,ONNX-MLIR,Propilot,3,6,Add,compiler_execution_smoke
3,ONNX-MLIR,Propilot,3,7,Add,geometric_decomposition
3,ONNX-MLIR,Propilot,3,8,Add,monotonicity
3,ONNX-MLIR,Propilot,3,12,Add,positive_homogeneity
3,ONNX-MLIR,Propilot,3,13,Add,distributivity
3,ONNX-MLIR,Propilot,3,15,Add,associativity
3,ONNX-MLIR,Propilot,3,17,Add,decomposition_combinations
3,ONNX-MLIR,Propilot,4,1,Reshape,reference_equivalence
3,ONNX-MLIR,Propilot,4,2,Reshape,shape_dtype_contract
3,ONNX-MLIR,Propilot,4,3,Reshape,cancellation
3,ONNX-MLIR,Propilot,4,5,Reshape,identity
3,ONNX-MLIR,Propilot,4,6,Reshape,compiler_execution_smoke
3,ONNX-MLIR,Propilot,4,7,Reshape,geometric_decomposition
3,ONNX-MLIR,Propilot,4,8,Reshape,monotonicity
3,ONNX-MLIR,Propilot,4,10,Reshape,decomposition_identity
3,ONNX-MLIR,Propilot,4,11,Reshape,idempotence
3,ONNX-MLIR,Propilot,4,12,Reshape,positive_homogeneity
3,ONNX-MLIR,Propilot,4,13,Reshape,distributivity
3,ONNX-MLIR,Propilot,5,1,Relu,reference_equivalence
3,ONNX-MLIR,Propilot,5,2,Relu,shape_dtype_contract
3,ONNX-MLIR,Propilot,5,5,Relu,identity
3,ONNX-MLIR,Propilot,5,6,Relu,compiler_execution_smoke
3,ONNX-MLIR,Propilot,5,7,Relu,geometric_decomposition
3,ONNX-MLIR,Propilot,5,8,Relu,monotonicity
3,ONNX-MLIR,Propilot,5,10,Relu,decomposition_identity
3,ONNX-MLIR,Propilot,5,11,Relu,idempotence
3,ONNX-MLIR,Propilot,5,12,Relu,positive_homogeneity
3,ONNX-MLIR,Propilot,6,1,ReduceMean,reference_equivalence
3,ONNX-MLIR,Propilot,6,2,ReduceMean,shape_dtype_contract
3,ONNX-MLIR,Propilot,6,5,ReduceMean,identity
3,ONNX-MLIR,Propilot,6,6,ReduceMean,compiler_execution_smoke
3,ONNX-MLIR,Propilot,6,7,ReduceMean,geometric_decomposition
3,ONNX-MLIR,Propilot,6,8,ReduceMean,monotonicity
3,ONNX-MLIR,Propilot,6,10,ReduceMean,decomposition_identity
3,ONNX-MLIR,Propilot,6,11,ReduceMean,idempotence
3,ONNX-MLIR,Propilot,6,12,ReduceMean,positive_homogeneity
3,ONNX-MLIR,Propilot,6,14,ReduceMean,permutation_invariance
3,ONNX-MLIR,Propilot,7,1,Tanh,reference_equivalence
3,ONNX-MLIR,Propilot,7,2,Tanh,shape_dtype_contract
3,ONNX-MLIR,Propilot,7,6,Tanh,compiler_execution_smoke
3,ONNX-MLIR,Propilot,7,7,Tanh,geometric_decomposition
3,ONNX-MLIR,Propilot,7,8,Tanh,monotonicity
3,ONNX-MLIR,Propilot,7,10,Tanh,decomposition_identity
3,ONNX-MLIR,Propilot,8,1,ReduceSum,reference_equivalence
3,ONNX-MLIR,Propilot,8,2,ReduceSum,shape_dtype_contract
3,ONNX-MLIR,Propilot,8,5,ReduceSum,identity
3,ONNX-MLIR,Propilot,8,6,ReduceSum,compiler_execution_smoke
3,ONNX-MLIR,Propilot,8,7,ReduceSum,geometric_decomposition
3,ONNX-MLIR,Propilot,8,8,ReduceSum,monotonicity
3,ONNX-MLIR,Propilot,8,10,ReduceSum,decomposition_identity
3,ONNX-MLIR,Propilot,8,11,ReduceSum,idempotence
3,ONNX-MLIR,Propilot,8,12,ReduceSum,positive_homogeneity
3,ONNX-MLIR,Propilot,8,14,ReduceSum,permutation_invariance
3,ONNX-MLIR,Propilot,8,17,ReduceSum,decomposition_combinations
3,ONNX-MLIR,Propilot,9,1,Sigmoid,reference_equivalence
3,ONNX-MLIR,Propilot,9,2,Sigmoid,shape_dtype_contract
3,ONNX-MLIR,Propilot,9,6,Sigmoid,compiler_execution_smoke
3,ONNX-MLIR,Propilot,9,7,Sigmoid,geometric_decomposition
3,ONNX-MLIR,Propilot,9,8,Sigmoid,monotonicity
3,ONNX-MLIR,Propilot,9,10,Sigmoid,decomposition_identity
3,ONNX-MLIR,Propilot,10,2,Unsqueeze,shape_dtype_contract
3,ONNX-MLIR,Propilot,10,3,Unsqueeze,cancellation
3,ONNX-MLIR,Propilot,10,7,Unsqueeze,geometric_decomposition
3,ONNX-MLIR,Propilot,10,8,Unsqueeze,monotonicity
3,ONNX-MLIR,Propilot,10,10,Unsqueeze,decomposition_identity
3,ONNX-MLIR,Propilot,10,12,Unsqueeze,positive_homogeneity
3,ONNX-MLIR,Propilot,10,13,Unsqueeze,distributivity
3,ONNX-MLIR,Propilot,11,1,Conv,reference_equivalence
3,ONNX-MLIR,Propilot,11,2,Conv,shape_dtype_contract
3,ONNX-MLIR,Propilot,11,5,Conv,identity
3,ONNX-MLIR,Propilot,11,6,Conv,compiler_execution_smoke
3,ONNX-MLIR,Propilot,11,7,Conv,geometric_decomposition
3,ONNX-MLIR,Propilot,11,8,Conv,monotonicity
3,ONNX-MLIR,Propilot,11,10,Conv,decomposition_identity
3,ONNX-MLIR,Propilot,11,11,Conv,idempotence
3,ONNX-MLIR,Propilot,11,12,Conv,positive_homogeneity
3,ONNX-MLIR,Propilot,11,13,Conv,distributivity
3,ONNX-MLIR,Propilot,11,14,Conv,permutation_invariance
3,ONNX-MLIR,Propilot,12,1,Gemm,reference_equivalence
3,ONNX-MLIR,Propilot,12,2,Gemm,shape_dtype_contract
3,ONNX-MLIR,Propilot,12,4,Gemm,commutativity
3,ONNX-MLIR,Propilot,12,5,Gemm,identity
3,ONNX-MLIR,Propilot,12,6,Gemm,compiler_execution_smoke
3,ONNX-MLIR,Propilot,12,7,Gemm,geometric_decomposition
3,ONNX-MLIR,Propilot,12,8,Gemm,monotonicity
3,ONNX-MLIR,Propilot,12,10,Gemm,decomposition_identity
3,ONNX-MLIR,Propilot,12,11,Gemm,idempotence
3,ONNX-MLIR,Propilot,12,12,Gemm,positive_homogeneity
3,ONNX-MLIR,Propilot,12,13,Gemm,distributivity
3,ONNX-MLIR,Propilot,12,15,Gemm,associativity
3,ONNX-MLIR,Propilot,13,1,Concat,reference_equivalence
3,ONNX-MLIR,Propilot,13,2,Concat,shape_dtype_contract
3,ONNX-MLIR,Propilot,13,3,Concat,cancellation
3,ONNX-MLIR,Propilot,13,5,Concat,identity
3,ONNX-MLIR,Propilot,13,6,Concat,compiler_execution_smoke
3,ONNX-MLIR,Propilot,13,7,Concat,geometric_decomposition
3,ONNX-MLIR,Propilot,13,8,Concat,monotonicity
3,ONNX-MLIR,Propilot,13,10,Concat,decomposition_identity
3,ONNX-MLIR,Propilot,13,12,Concat,positive_homogeneity
3,ONNX-MLIR,Propilot,13,13,Concat,distributivity
3,ONNX-MLIR,Propilot,13,15,Concat,associativity
3,ONNX-MLIR,Propilot,14,1,Mul,reference_equivalence
3,ONNX-MLIR,Propilot,14,2,Mul,shape_dtype_contract
3,ONNX-MLIR,Propilot,14,3,Mul,cancellation
3,ONNX-MLIR,Propilot,14,4,Mul,commutativity
3,ONNX-MLIR,Propilot,14,5,Mul,identity
3,ONNX-MLIR,Propilot,14,6,Mul,compiler_execution_smoke
3,ONNX-MLIR,Propilot,14,7,Mul,geometric_decomposition
3,ONNX-MLIR,Propilot,14,8,Mul,monotonicity
3,ONNX-MLIR,Propilot,14,13,Mul,distributivity
3,ONNX-MLIR,Propilot,14,15,Mul,associativity
3,ONNX-MLIR,Propilot,14,17,Mul,decomposition_combinations
3,ONNX-MLIR,Propilot,15,2,Squeeze,shape_dtype_contract
3,ONNX-MLIR,Propilot,15,3,Squeeze,cancellation
3,ONNX-MLIR,Propilot,15,6,Squeeze,compiler_execution_smoke
3,ONNX-MLIR,Propilot,15,7,Squeeze,geometric_decomposition
3,ONNX-MLIR,Propilot,15,8,Squeeze,monotonicity
3,ONNX-MLIR,Propilot,15,10,Squeeze,decomposition_identity
3,ONNX-MLIR,Propilot,15,11,Squeeze,idempotence
3,ONNX-MLIR,Propilot,15,12,Squeeze,positive_homogeneity
3,ONNX-MLIR,Propilot,15,13,Squeeze,distributivity
3,ONNX-MLIR,Propilot,16,1,Slice,reference_equivalence
3,ONNX-MLIR,Propilot,16,2,Slice,shape_dtype_contract
3,ONNX-MLIR,Propilot,16,3,Slice,cancellation
3,ONNX-MLIR,Propilot,16,5,Slice,identity
3,ONNX-MLIR,Propilot,16,6,Slice,compiler_execution_smoke
3,ONNX-MLIR,Propilot,16,7,Slice,geometric_decomposition
3,ONNX-MLIR,Propilot,16,8,Slice,monotonicity
3,ONNX-MLIR,Propilot,16,11,Slice,idempotence
3,ONNX-MLIR,Propilot,16,12,Slice,positive_homogeneity
3,ONNX-MLIR,Propilot,16,13,Slice,distributivity
3,ONNX-MLIR,Propilot,17,1,Gather,reference_equivalence
3,ONNX-MLIR,Propilot,17,2,Gather,shape_dtype_contract
3,ONNX-MLIR,Propilot,17,3,Gather,cancellation
3,ONNX-MLIR,Propilot,17,5,Gather,identity
3,ONNX-MLIR,Propilot,17,6,Gather,compiler_execution_smoke
3,ONNX-MLIR,Propilot,17,7,Gather,geometric_decomposition
3,ONNX-MLIR,Propilot,17,8,Gather,monotonicity
3,ONNX-MLIR,Propilot,17,10,Gather,decomposition_identity
3,ONNX-MLIR,Propilot,17,11,Gather,idempotence
3,ONNX-MLIR,Propilot,17,12,Gather,positive_homogeneity
3,ONNX-MLIR,Propilot,17,13,Gather,distributivity
3,ONNX-MLIR,Propilot,18,1,Sub,reference_equivalence
3,ONNX-MLIR,Propilot,18,2,Sub,shape_dtype_contract
3,ONNX-MLIR,Propilot,18,3,Sub,cancellation
3,ONNX-MLIR,Propilot,18,5,Sub,identity
3,ONNX-MLIR,Propilot,18,6,Sub,compiler_execution_smoke
3,ONNX-MLIR,Propilot,18,7,Sub,geometric_decomposition
3,ONNX-MLIR,Propilot,18,8,Sub,monotonicity
3,ONNX-MLIR,Propilot,18,10,Sub,decomposition_identity
3,ONNX-MLIR,Propilot,18,12,Sub,positive_homogeneity
3,ONNX-MLIR,Propilot,19,1,MaxPool,reference_equivalence
3,ONNX-MLIR,Propilot,19,2,MaxPool,shape_dtype_contract
3,ONNX-MLIR,Propilot,19,5,MaxPool,identity
3,ONNX-MLIR,Propilot,19,6,MaxPool,compiler_execution_smoke
3,ONNX-MLIR,Propilot,19,7,MaxPool,geometric_decomposition
3,ONNX-MLIR,Propilot,19,8,MaxPool,monotonicity
3,ONNX-MLIR,Propilot,19,10,MaxPool,decomposition_identity
3,ONNX-MLIR,Propilot,19,12,MaxPool,positive_homogeneity
3,ONNX-MLIR,Propilot,19,14,MaxPool,permutation_invariance
3,ONNX-MLIR,Propilot,20,1,AveragePool,reference_equivalence
3,ONNX-MLIR,Propilot,20,2,AveragePool,shape_dtype_contract
3,ONNX-MLIR,Propilot,20,5,AveragePool,identity
3,ONNX-MLIR,Propilot,20,6,AveragePool,compiler_execution_smoke
3,ONNX-MLIR,Propilot,20,7,AveragePool,geometric_decomposition
3,ONNX-MLIR,Propilot,20,8,AveragePool,monotonicity
3,ONNX-MLIR,Propilot,20,10,AveragePool,decomposition_identity
3,ONNX-MLIR,Propilot,20,11,AveragePool,idempotence
3,ONNX-MLIR,Propilot,20,12,AveragePool,positive_homogeneity
3,ONNX-MLIR,Propilot,20,13,AveragePool,distributivity
3,ONNX-MLIR,Propilot,20,14,AveragePool,permutation_invariance
3,ONNX-MLIR,Propilot,21,1,Softmax,reference_equivalence
3,ONNX-MLIR,Propilot,21,2,Softmax,shape_dtype_contract
3,ONNX-MLIR,Propilot,21,6,Softmax,compiler_execution_smoke
3,ONNX-MLIR,Propilot,21,7,Softmax,geometric_decomposition
3,ONNX-MLIR,Propilot,21,9,Softmax,shift_invariance
3,ONNX-MLIR,Propilot,21,10,Softmax,decomposition_identity
3,ONNX-MLIR,Propilot,21,11,Softmax,idempotence
3,ONNX-MLIR,Propilot,22,5,Identity,identity
3,ONNX-MLIR,Propilot,23,7,Split,geometric_decomposition
3,ONNX-MLIR,Propilot,23,17,Split,decomposition_combinations
3,ONNX-MLIR,Propilot,24,1,Div,reference_equivalence
3,ONNX-MLIR,Propilot,24,2,Div,shape_dtype_contract
3,ONNX-MLIR,Propilot,24,3,Div,cancellation
3,ONNX-MLIR,Propilot,24,5,Div,identity
3,ONNX-MLIR,Propilot,24,6,Div,compiler_execution_smoke
3,ONNX-MLIR,Propilot,24,7,Div,geometric_decomposition
3,ONNX-MLIR,Propilot,24,8,Div,monotonicity
3,ONNX-MLIR,Propilot,24,10,Div,decomposition_identity
3,ONNX-MLIR,Propilot,25,1,Flatten,reference_equivalence
3,ONNX-MLIR,Propilot,25,2,Flatten,shape_dtype_contract
3,ONNX-MLIR,Propilot,25,5,Flatten,identity
3,ONNX-MLIR,Propilot,25,6,Flatten,compiler_execution_smoke
3,ONNX-MLIR,Propilot,25,10,Flatten,decomposition_identity
3,ONNX-MLIR,Propilot,25,11,Flatten,idempotence
3,ONNX-MLIR,Propilot,26,1,BatchNormalization,reference_equivalence
3,ONNX-MLIR,Propilot,26,2,BatchNormalization,shape_dtype_contract
3,ONNX-MLIR,Propilot,26,5,BatchNormalization,identity
3,ONNX-MLIR,Propilot,26,6,BatchNormalization,compiler_execution_smoke
3,ONNX-MLIR,Propilot,26,7,BatchNormalization,geometric_decomposition
3,ONNX-MLIR,Propilot,26,8,BatchNormalization,monotonicity
3,ONNX-MLIR,Propilot,26,12,BatchNormalization,positive_homogeneity
3,ONNX-MLIR,Propilot,27,1,GlobalAveragePool,reference_equivalence
3,ONNX-MLIR,Propilot,27,2,GlobalAveragePool,shape_dtype_contract
3,ONNX-MLIR,Propilot,27,5,GlobalAveragePool,identity
3,ONNX-MLIR,Propilot,27,6,GlobalAveragePool,compiler_execution_smoke
3,ONNX-MLIR,Propilot,27,7,GlobalAveragePool,geometric_decomposition
3,ONNX-MLIR,Propilot,27,12,GlobalAveragePool,positive_homogeneity
3,ONNX-MLIR,Propilot,27,14,GlobalAveragePool,permutation_invariance
3,ONNX-MLIR,Propilot,28,2,Pad,shape_dtype_contract
3,ONNX-MLIR,Propilot,28,3,Pad,cancellation
3,ONNX-MLIR,Propilot,28,5,Pad,identity
3,ONNX-MLIR,Propilot,28,7,Pad,geometric_decomposition
3,ONNX-MLIR,Propilot,28,8,Pad,monotonicity
3,ONNX-MLIR,Propilot,28,10,Pad,decomposition_identity
3,ONNX-MLIR,Propilot,28,12,Pad,positive_homogeneity
3,ONNX-MLIR,Propilot,28,13,Pad,distributivity
3,ONNX-MLIR,Propilot,29,1,Cast,reference_equivalence
3,ONNX-MLIR,Propilot,29,2,Cast,shape_dtype_contract
3,ONNX-MLIR,Propilot,29,3,Cast,cancellation
3,ONNX-MLIR,Propilot,29,5,Cast,identity
3,ONNX-MLIR,Propilot,29,7,Cast,geometric_decomposition
3,ONNX-MLIR,Propilot,29,8,Cast,monotonicity
3,ONNX-MLIR,Propilot,29,10,Cast,decomposition_identity
3,ONNX-MLIR,Propilot,29,11,Cast,idempotence
3,ONNX-MLIR,Propilot,29,12,Cast,positive_homogeneity
3,ONNX-MLIR,Propilot,30,2,Expand,shape_dtype_contract
3,ONNX-MLIR,Propilot,30,3,Expand,cancellation
3,ONNX-MLIR,Propilot,30,5,Expand,identity
3,ONNX-MLIR,Propilot,30,7,Expand,geometric_decomposition
3,ONNX-MLIR,Propilot,30,8,Expand,monotonicity
3,ONNX-MLIR,Propilot,30,11,Expand,idempotence
3,ONNX-MLIR,Propilot,30,12,Expand,positive_homogeneity
3,ONNX-MLIR,Propilot,30,13,Expand,distributivity
3,ONNX-MLIR,Propilot,31,1,Exp,reference_equivalence
3,ONNX-MLIR,Propilot,31,2,Exp,shape_dtype_contract
3,ONNX-MLIR,Propilot,31,6,Exp,compiler_execution_smoke
3,ONNX-MLIR,Propilot,31,7,Exp,geometric_decomposition
3,ONNX-MLIR,Propilot,31,8,Exp,monotonicity
3,ONNX-MLIR,Propilot,32,1,Log,reference_equivalence
3,ONNX-MLIR,Propilot,32,2,Log,shape_dtype_contract
3,ONNX-MLIR,Propilot,32,6,Log,compiler_execution_smoke
3,ONNX-MLIR,Propilot,32,7,Log,geometric_decomposition
3,ONNX-MLIR,Propilot,32,8,Log,monotonicity
3,ONNX-MLIR,Propilot,33,1,Sqrt,reference_equivalence
3,ONNX-MLIR,Propilot,33,2,Sqrt,shape_dtype_contract
3,ONNX-MLIR,Propilot,33,6,Sqrt,compiler_execution_smoke
3,ONNX-MLIR,Propilot,33,7,Sqrt,geometric_decomposition
3,ONNX-MLIR,Propilot,33,8,Sqrt,monotonicity
3,ONNX-MLIR,Propilot,34,12,Neg,positive_homogeneity
3,ONNX-MLIR,Propilot,35,11,ReduceMax,idempotence
3,ONNX-MLIR,Propilot,35,14,ReduceMax,permutation_invariance
3,ONNX-MLIR,Propilot,36,6,Max,compiler_execution_smoke
3,ONNX-MLIR,Propilot,36,8,Max,monotonicity
3,ONNX-MLIR,Propilot,36,15,Max,associativity
3,ONNX-MLIR,Propilot,37,15,Min,associativity
3,ONNX-MLIR,Propilot,37,17,Min,decomposition_combinations
3,ONNX-MLIR,Propilot,38,6,Clip,compiler_execution_smoke
3,ONNX-MLIR,Propilot,38,11,Clip,idempotence
3,ONNX-MLIR,Propilot,38,16,Clip,math_semantics_consistency
3,ONNX-MLIR,Propilot,39,4,Equal,commutativity
3,ONNX-MLIR,Propilot,39,16,Equal,math_semantics_consistency
3,ONNX-MLIR,Propilot,40,1,ArgMax,reference_equivalence
3,ONNX-MLIR,Propilot,40,9,ArgMax,shift_invariance
3,ONNX-MLIR,Propilot,41,1,CumSum,reference_equivalence
3,ONNX-MLIR,Propilot,41,8,CumSum,monotonicity
3,ONNX-MLIR,Propilot,41,12,CumSum,positive_homogeneity
3,ONNX-MLIR,Propilot,42,8,LeakyRelu,monotonicity
3,ONNX-MLIR,Propilot,42,12,LeakyRelu,positive_homogeneity
3,ONNX-MLIR,Propilot,43,7,ReduceMin,geometric_decomposition
3,ONNX-MLIR,Propilot,44,7,ReduceProd,geometric_decomposition
3,ONNX-MLIR,Propilot,44,14,ReduceProd,permutation_invariance
3,ONNX-MLIR,Propilot,45,5,Where,identity
3,ONNX-MLIR,Propilot,45,11,Where,idempotence
3,ONNX-MLIR,Propilot,46,10,Abs,decomposition_identity
3,ONNX-MLIR,Propilot,47,4,And,commutativity
3,ONNX-MLIR,Propilot,47,13,And,distributivity
3,ONNX-MLIR,Propilot,48,5,BitShift,identity
3,ONNX-MLIR,Propilot,48,13,BitShift,distributivity
3,ONNX-MLIR,Propilot,49,13,BitwiseAnd,distributivity
3,ONNX-MLIR,Propilot,49,15,BitwiseAnd,associativity
3,ONNX-MLIR,Propilot,50,4,BitwiseOr,commutativity
3,ONNX-MLIR,Propilot,50,13,BitwiseOr,distributivity
3,ONNX-MLIR,Propilot,51,15,BitwiseXor,associativity
3,ONNX-MLIR,Propilot,52,6,BlackmanWindow,compiler_execution_smoke
3,ONNX-MLIR,Propilot,53,2,DepthToSpace,shape_dtype_contract
3,ONNX-MLIR,Propilot,53,3,DepthToSpace,cancellation
3,ONNX-MLIR,Propilot,54,4,Einsum,commutativity
3,ONNX-MLIR,Propilot,54,6,Einsum,compiler_execution_smoke
3,ONNX-MLIR,Propilot,55,9,Hardmax,shift_invariance
3,ONNX-MLIR,Propilot,55,11,Hardmax,idempotence
3,ONNX-MLIR,Propilot,56,9,InstanceNormalization,shift_invariance
3,ONNX-MLIR,Propilot,57,5,LRN,identity
3,ONNX-MLIR,Propilot,58,9,LogSoftmax,shift_invariance
3,ONNX-MLIR,Propilot,59,11,LpNormalization,idempotence
3,ONNX-MLIR,Propilot,60,9,MeanVarianceNormalization,shift_invariance
3,ONNX-MLIR,Propilot,61,1,Mod,reference_equivalence
3,ONNX-MLIR,Propilot,61,5,Mod,identity
3,ONNX-MLIR,Propilot,62,12,OneHot,positive_homogeneity
3,ONNX-MLIR,Propilot,62,16,OneHot,math_semantics_consistency
3,ONNX-MLIR,Propilot,63,12,PRelu,positive_homogeneity
3,ONNX-MLIR,Propilot,63,13,PRelu,distributivity
3,ONNX-MLIR,Propilot,64,1,Range,reference_equivalence
3,ONNX-MLIR,Propilot,64,3,Range,cancellation
3,ONNX-MLIR,Propilot,65,7,ReduceSumSquare,geometric_decomposition
3,ONNX-MLIR,Propilot,65,14,ReduceSumSquare,permutation_invariance
3,ONNX-MLIR,Propilot,66,5,Resize,identity
3,ONNX-MLIR,Propilot,66,13,Resize,distributivity
3,ONNX-MLIR,Propilot,67,1,Round,reference_equivalence
3,ONNX-MLIR,Propilot,67,11,Round,idempotence
3,ONNX-MLIR,Propilot,68,4,Sum,commutativity
3,ONNX-MLIR,Propilot,68,7,Sum,geometric_decomposition
3,ONNX-MLIR,Propilot,69,5,Tile,identity
3,ONNX-MLIR,Propilot,69,10,Tile,decomposition_identity
3,ONNX-MLIR,Propilot,70,11,Trilu,idempotence
3,ONNX-MLIR,Propilot,70,12,Trilu,positive_homogeneity
3,ONNX-MLIR,Propilot,71,4,Xor,commutativity
3,ONNX-MLIR,Propilot,71,15,Xor,associativity
3,ONNX-MLIR,Propilot,72,10,onnx.Abs,decomposition_identity
3,ONNX-MLIR,Propilot,72,12,onnx.Abs,positive_homogeneity
3,ONNX-MLIR,Propilot,73,10,Acos,decomposition_identity
3,ONNX-MLIR,Propilot,74,3,Acosh,cancellation
3,ONNX-MLIR,Propilot,75,9,ArgMin,shift_invariance
3,ONNX-MLIR,Propilot,76,10,Asin,decomposition_identity
3,ONNX-MLIR,Propilot,77,6,Asinh,compiler_execution_smoke
3,ONNX-MLIR,Propilot,78,7,Atan,geometric_decomposition
3,ONNX-MLIR,Propilot,79,3,Atanh,cancellation
3,ONNX-MLIR,Propilot,80,11,Binarizer,idempotence
3,ONNX-MLIR,Propilot,81,3,BitwiseNot,cancellation
3,ONNX-MLIR,Propilot,82,15,CastLike,associativity
3,ONNX-MLIR,Propilot,83,11,Ceil,idempotence
3,ONNX-MLIR,Propilot,84,8,Celu,monotonicity
3,ONNX-MLIR,Propilot,85,10,Constant,decomposition_identity
3,ONNX-MLIR,Propilot,86,10,ConstantOfShape,decomposition_identity
3,ONNX-MLIR,Propilot,87,12,ConvTranspose,positive_homogeneity
3,ONNX-MLIR,Propilot,88,6,Cos,compiler_execution_smoke
3,ONNX-MLIR,Propilot,89,10,Cosh,decomposition_identity
3,ONNX-MLIR,Propilot,90,13,DequantizeLinear,distributivity
3,ONNX-MLIR,Propilot,91,11,Dropout,idempotence
3,ONNX-MLIR,Propilot,92,14,DynamicQuantizeLinear,permutation_invariance
3,ONNX-MLIR,Propilot,93,8,Elu,monotonicity
3,ONNX-MLIR,Propilot,94,8,Erf,monotonicity
3,ONNX-MLIR,Propilot,95,8,Floor,monotonicity
3,ONNX-MLIR,Propilot,96,7,GRU,geometric_decomposition
3,ONNX-MLIR,Propilot,97,3,GatherElements,cancellation
3,ONNX-MLIR,Propilot,98,13,GatherND,distributivity
3,ONNX-MLIR,Propilot,99,10,Gelu,decomposition_identity
3,ONNX-MLIR,Propilot,100,14,GlobalMaxPool,permutation_invariance
3,ONNX-MLIR,Propilot,101,7,Greater,geometric_decomposition
3,ONNX-MLIR,Propilot,102,8,GreaterOrEqual,monotonicity
3,ONNX-MLIR,Propilot,103,6,GridSample,compiler_execution_smoke
3,ONNX-MLIR,Propilot,104,10,HammingWindow,decomposition_identity
3,ONNX-MLIR,Propilot,105,6,HannWindow,compiler_execution_smoke
3,ONNX-MLIR,Propilot,106,11,HardSigmoid,idempotence
3,ONNX-MLIR,Propilot,107,10,HardSwish,decomposition_identity
3,ONNX-MLIR,Propilot,108,10,IsInf,decomposition_identity
3,ONNX-MLIR,Propilot,109,6,IsNaN,compiler_execution_smoke
3,ONNX-MLIR,Propilot,110,6,LSTM,compiler_execution_smoke
3,ONNX-MLIR,Propilot,111,9,LayerNormalization,shift_invariance
3,ONNX-MLIR,Propilot,112,8,Less,monotonicity
3,ONNX-MLIR,Propilot,113,7,LessOrEqual,geometric_decomposition
3,ONNX-MLIR,Propilot,114,5,MatMulInteger,identity
3,ONNX-MLIR,Propilot,115,3,Mean,cancellation
3,ONNX-MLIR,Propilot,116,10,Mish,decomposition_identity
3,ONNX-MLIR,Propilot,117,10,Not,decomposition_identity
3,ONNX-MLIR,Propilot,118,11,Or,idempotence
3,ONNX-MLIR,Propilot,119,3,Pow,cancellation
3,ONNX-MLIR,Propilot,120,15,QLinearMatMul,associativity
3,ONNX-MLIR,Propilot,121,8,QuantizeLinear,monotonicity
3,ONNX-MLIR,Propilot,122,10,Reciprocal,decomposition_identity
3,ONNX-MLIR,Propilot,123,12,ReduceL1,positive_homogeneity
3,ONNX-MLIR,Propilot,124,12,ReduceL2,positive_homogeneity
3,ONNX-MLIR,Propilot,125,7,ReduceLogSum,geometric_decomposition
3,ONNX-MLIR,Propilot,126,14,ReduceLogSumExp,permutation_invariance
3,ONNX-MLIR,Propilot,127,3,ReverseSequence,cancellation
3,ONNX-MLIR,Propilot,128,11,ScatterElements,idempotence
3,ONNX-MLIR,Propilot,129,14,ScatterND,permutation_invariance
3,ONNX-MLIR,Propilot,130,8,Selu,monotonicity
3,ONNX-MLIR,Propilot,131,14,Shape,permutation_invariance
3,ONNX-MLIR,Propilot,132,5,Shrink,identity
3,ONNX-MLIR,Propilot,133,11,Sign,idempotence
3,ONNX-MLIR,Propilot,134,7,Sin,geometric_decomposition
3,ONNX-MLIR,Propilot,135,10,Sinh,decomposition_identity
3,ONNX-MLIR,Propilot,136,14,Size,permutation_invariance
3,ONNX-MLIR,Propilot,137,3,Softplus,cancellation
3,ONNX-MLIR,Propilot,138,10,Softsign,decomposition_identity
3,ONNX-MLIR,Propilot,139,3,SpaceToDepth,cancellation
3,ONNX-MLIR,Propilot,140,7,Tan,geometric_decomposition
3,ONNX-MLIR,Propilot,141,8,ThresholdedRelu,monotonicity
3,ONNX-MLIR,Propilot,142,14,TopK,permutation_invariance
3,ONNX-MLIR,Propilot,143,13,Upsample,distributivity
3,ONNX-MLIR,Propilot,144,4,onnx.Add,commutativity
3,ONNX-MLIR,Propilot,145,17,onnx.And,decomposition_combinations
3,ONNX-MLIR,Propilot,146,1,onnx.Conv,reference_equivalence
3,ONNX-MLIR,Propilot,147,3,onnx.Div,cancellation
3,ONNX-MLIR,Propilot,148,16,onnx.Equal,math_semantics_consistency
3,ONNX-MLIR,Propilot,149,2,onnx.Flatten,shape_dtype_contract
3,ONNX-MLIR,Propilot,150,1,onnx.Log,reference_equivalence
3,ONNX-MLIR,Propilot,151,6,onnx.MatMul,compiler_execution_smoke
3,ONNX-MLIR,Propilot,152,11,onnx.Max,idempotence
3,ONNX-MLIR,Propilot,153,15,onnx.Min,associativity
3,ONNX-MLIR,Propilot,154,13,onnx.Mul,distributivity
3,ONNX-MLIR,Propilot,155,12,onnx.Neg,positive_homogeneity
3,ONNX-MLIR,Propilot,156,5,onnx.Or,identity
3,ONNX-MLIR,Propilot,157,14,onnx.ReduceMax,permutation_invariance
3,ONNX-MLIR,Propilot,158,7,onnx.ReduceSum,geometric_decomposition
3,ONNX-MLIR,Propilot,159,2,onnx.Reshape,shape_dtype_contract
3,ONNX-MLIR,Propilot,160,1,onnx.Round,reference_equivalence
3,ONNX-MLIR,Propilot,161,11,onnx.Sign,idempotence
3,ONNX-MLIR,Propilot,162,9,onnx.Softmax,shift_invariance
3,ONNX-MLIR,Propilot,163,8,onnx.Sqrt,monotonicity
3,ONNX-MLIR,Propilot,164,10,onnx.Tanh,decomposition_identity
3,ONNX-MLIR,Propilot,165,11,onnx.ThresholdedRelu,idempotence
3,ONNX-MLIR,Propilot,166,2,onnx.Transpose,shape_dtype_contract
4,ONNX-MLIR,Agent-Only,1,1,MatMul,reference_equivalence
4,ONNX-MLIR,Agent-Only,1,3,MatMul,cancellation
4,ONNX-MLIR,Agent-Only,1,4,MatMul,commutativity
4,ONNX-MLIR,Agent-Only,1,5,MatMul,identity
4,ONNX-MLIR,Agent-Only,1,10,MatMul,decomposition_identity
4,ONNX-MLIR,Agent-Only,1,12,MatMul,positive_homogeneity
4,ONNX-MLIR,Agent-Only,1,13,MatMul,distributivity
4,ONNX-MLIR,Agent-Only,1,14,MatMul,permutation_invariance
4,ONNX-MLIR,Agent-Only,1,16,MatMul,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,2,1,Transpose,reference_equivalence
4,ONNX-MLIR,Agent-Only,2,3,Transpose,cancellation
4,ONNX-MLIR,Agent-Only,2,4,Transpose,commutativity
4,ONNX-MLIR,Agent-Only,2,5,Transpose,identity
4,ONNX-MLIR,Agent-Only,2,16,Transpose,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,3,1,Add,reference_equivalence
4,ONNX-MLIR,Agent-Only,3,3,Add,cancellation
4,ONNX-MLIR,Agent-Only,3,4,Add,commutativity
4,ONNX-MLIR,Agent-Only,3,5,Add,identity
4,ONNX-MLIR,Agent-Only,3,8,Add,monotonicity
4,ONNX-MLIR,Agent-Only,3,12,Add,positive_homogeneity
4,ONNX-MLIR,Agent-Only,3,13,Add,distributivity
4,ONNX-MLIR,Agent-Only,3,16,Add,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,4,1,Reshape,reference_equivalence
4,ONNX-MLIR,Agent-Only,4,3,Reshape,cancellation
4,ONNX-MLIR,Agent-Only,4,4,Reshape,commutativity
4,ONNX-MLIR,Agent-Only,4,5,Reshape,identity
4,ONNX-MLIR,Agent-Only,4,10,Reshape,decomposition_identity
4,ONNX-MLIR,Agent-Only,4,13,Reshape,distributivity
4,ONNX-MLIR,Agent-Only,4,16,Reshape,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,5,1,Relu,reference_equivalence
4,ONNX-MLIR,Agent-Only,5,3,Relu,cancellation
4,ONNX-MLIR,Agent-Only,5,4,Relu,commutativity
4,ONNX-MLIR,Agent-Only,5,5,Relu,identity
4,ONNX-MLIR,Agent-Only,5,8,Relu,monotonicity
4,ONNX-MLIR,Agent-Only,5,12,Relu,positive_homogeneity
4,ONNX-MLIR,Agent-Only,5,14,Relu,permutation_invariance
4,ONNX-MLIR,Agent-Only,5,16,Relu,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,6,1,ReduceMean,reference_equivalence
4,ONNX-MLIR,Agent-Only,6,3,ReduceMean,cancellation
4,ONNX-MLIR,Agent-Only,6,4,ReduceMean,commutativity
4,ONNX-MLIR,Agent-Only,6,5,ReduceMean,identity
4,ONNX-MLIR,Agent-Only,6,8,ReduceMean,monotonicity
4,ONNX-MLIR,Agent-Only,6,10,ReduceMean,decomposition_identity
4,ONNX-MLIR,Agent-Only,6,13,ReduceMean,distributivity
4,ONNX-MLIR,Agent-Only,6,14,ReduceMean,permutation_invariance
4,ONNX-MLIR,Agent-Only,7,1,Tanh,reference_equivalence
4,ONNX-MLIR,Agent-Only,7,3,Tanh,cancellation
4,ONNX-MLIR,Agent-Only,7,4,Tanh,commutativity
4,ONNX-MLIR,Agent-Only,7,5,Tanh,identity
4,ONNX-MLIR,Agent-Only,7,13,Tanh,distributivity
4,ONNX-MLIR,Agent-Only,7,16,Tanh,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,8,1,ReduceSum,reference_equivalence
4,ONNX-MLIR,Agent-Only,8,3,ReduceSum,cancellation
4,ONNX-MLIR,Agent-Only,8,4,ReduceSum,commutativity
4,ONNX-MLIR,Agent-Only,8,5,ReduceSum,identity
4,ONNX-MLIR,Agent-Only,9,1,Sigmoid,reference_equivalence
4,ONNX-MLIR,Agent-Only,9,3,Sigmoid,cancellation
4,ONNX-MLIR,Agent-Only,9,4,Sigmoid,commutativity
4,ONNX-MLIR,Agent-Only,9,5,Sigmoid,identity
4,ONNX-MLIR,Agent-Only,9,16,Sigmoid,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,10,1,Unsqueeze,reference_equivalence
4,ONNX-MLIR,Agent-Only,10,3,Unsqueeze,cancellation
4,ONNX-MLIR,Agent-Only,10,4,Unsqueeze,commutativity
4,ONNX-MLIR,Agent-Only,10,5,Unsqueeze,identity
4,ONNX-MLIR,Agent-Only,10,16,Unsqueeze,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,11,1,Conv,reference_equivalence
4,ONNX-MLIR,Agent-Only,11,3,Conv,cancellation
4,ONNX-MLIR,Agent-Only,11,4,Conv,commutativity
4,ONNX-MLIR,Agent-Only,11,5,Conv,identity
4,ONNX-MLIR,Agent-Only,11,16,Conv,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,12,1,Gemm,reference_equivalence
4,ONNX-MLIR,Agent-Only,12,3,Gemm,cancellation
4,ONNX-MLIR,Agent-Only,12,4,Gemm,commutativity
4,ONNX-MLIR,Agent-Only,12,5,Gemm,identity
4,ONNX-MLIR,Agent-Only,12,10,Gemm,decomposition_identity
4,ONNX-MLIR,Agent-Only,12,12,Gemm,positive_homogeneity
4,ONNX-MLIR,Agent-Only,13,1,Concat,reference_equivalence
4,ONNX-MLIR,Agent-Only,13,3,Concat,cancellation
4,ONNX-MLIR,Agent-Only,13,4,Concat,commutativity
4,ONNX-MLIR,Agent-Only,13,5,Concat,identity
4,ONNX-MLIR,Agent-Only,13,7,Concat,geometric_decomposition
4,ONNX-MLIR,Agent-Only,13,10,Concat,decomposition_identity
4,ONNX-MLIR,Agent-Only,13,13,Concat,distributivity
4,ONNX-MLIR,Agent-Only,13,16,Concat,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,14,1,Mul,reference_equivalence
4,ONNX-MLIR,Agent-Only,14,3,Mul,cancellation
4,ONNX-MLIR,Agent-Only,14,4,Mul,commutativity
4,ONNX-MLIR,Agent-Only,14,5,Mul,identity
4,ONNX-MLIR,Agent-Only,14,10,Mul,decomposition_identity
4,ONNX-MLIR,Agent-Only,14,13,Mul,distributivity
4,ONNX-MLIR,Agent-Only,14,16,Mul,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,15,1,Squeeze,reference_equivalence
4,ONNX-MLIR,Agent-Only,15,3,Squeeze,cancellation
4,ONNX-MLIR,Agent-Only,15,4,Squeeze,commutativity
4,ONNX-MLIR,Agent-Only,15,5,Squeeze,identity
4,ONNX-MLIR,Agent-Only,15,16,Squeeze,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,16,1,Slice,reference_equivalence
4,ONNX-MLIR,Agent-Only,16,3,Slice,cancellation
4,ONNX-MLIR,Agent-Only,16,4,Slice,commutativity
4,ONNX-MLIR,Agent-Only,16,5,Slice,identity
4,ONNX-MLIR,Agent-Only,16,13,Slice,distributivity
4,ONNX-MLIR,Agent-Only,17,1,Gather,reference_equivalence
4,ONNX-MLIR,Agent-Only,17,3,Gather,cancellation
4,ONNX-MLIR,Agent-Only,17,4,Gather,commutativity
4,ONNX-MLIR,Agent-Only,17,5,Gather,identity
4,ONNX-MLIR,Agent-Only,17,14,Gather,permutation_invariance
4,ONNX-MLIR,Agent-Only,17,16,Gather,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,18,1,Sub,reference_equivalence
4,ONNX-MLIR,Agent-Only,18,3,Sub,cancellation
4,ONNX-MLIR,Agent-Only,18,4,Sub,commutativity
4,ONNX-MLIR,Agent-Only,18,5,Sub,identity
4,ONNX-MLIR,Agent-Only,19,1,MaxPool,reference_equivalence
4,ONNX-MLIR,Agent-Only,19,3,MaxPool,cancellation
4,ONNX-MLIR,Agent-Only,19,4,MaxPool,commutativity
4,ONNX-MLIR,Agent-Only,19,5,MaxPool,identity
4,ONNX-MLIR,Agent-Only,19,13,MaxPool,distributivity
4,ONNX-MLIR,Agent-Only,20,1,AveragePool,reference_equivalence
4,ONNX-MLIR,Agent-Only,20,3,AveragePool,cancellation
4,ONNX-MLIR,Agent-Only,20,4,AveragePool,commutativity
4,ONNX-MLIR,Agent-Only,20,5,AveragePool,identity
4,ONNX-MLIR,Agent-Only,20,10,AveragePool,decomposition_identity
4,ONNX-MLIR,Agent-Only,20,16,AveragePool,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,21,1,Softmax,reference_equivalence
4,ONNX-MLIR,Agent-Only,21,5,Softmax,identity
4,ONNX-MLIR,Agent-Only,21,16,Softmax,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,22,1,Identity,reference_equivalence
4,ONNX-MLIR,Agent-Only,22,3,Identity,cancellation
4,ONNX-MLIR,Agent-Only,22,4,Identity,commutativity
4,ONNX-MLIR,Agent-Only,22,5,Identity,identity
4,ONNX-MLIR,Agent-Only,22,10,Identity,decomposition_identity
4,ONNX-MLIR,Agent-Only,23,1,Split,reference_equivalence
4,ONNX-MLIR,Agent-Only,23,3,Split,cancellation
4,ONNX-MLIR,Agent-Only,23,4,Split,commutativity
4,ONNX-MLIR,Agent-Only,23,5,Split,identity
4,ONNX-MLIR,Agent-Only,23,7,Split,geometric_decomposition
4,ONNX-MLIR,Agent-Only,23,10,Split,decomposition_identity
4,ONNX-MLIR,Agent-Only,23,16,Split,math_semantics_consistency
4,ONNX-MLIR,Agent-Only,24,1,Div,reference_equivalence
4,ONNX-MLIR,Agent-Only,24,3,Div,cancellation
4,ONNX-MLIR,Agent-Only,24,12,Div,positive_homogeneity
4,ONNX-MLIR,Agent-Only,25,1,Flatten,reference_equivalence
4,ONNX-MLIR,Agent-Only,25,3,Flatten,cancellation
4,ONNX-MLIR,Agent-Only,25,4,Flatten,commutativity
4,ONNX-MLIR,Agent-Only,25,5,Flatten,identity
4,ONNX-MLIR,Agent-Only,27,1,GlobalAveragePool,reference_equivalence
4,ONNX-MLIR,Agent-Only,27,5,GlobalAveragePool,identity
4,ONNX-MLIR,Agent-Only,28,3,Pad,cancellation
4,ONNX-MLIR,Agent-Only,31,3,Exp,cancellation
4,ONNX-MLIR,Agent-Only,34,1,Neg,reference_equivalence
4,ONNX-MLIR,Agent-Only,34,3,Neg,cancellation
4,ONNX-MLIR,Agent-Only,34,5,Neg,identity
4,ONNX-MLIR,Agent-Only,35,3,ReduceMax,cancellation
4,ONNX-MLIR,Agent-Only,35,4,ReduceMax,commutativity
4,ONNX-MLIR,Agent-Only,35,5,ReduceMax,identity
4,ONNX-MLIR,Agent-Only,36,5,Max,identity
4,ONNX-MLIR,Agent-Only,36,13,Max,distributivity
4,ONNX-MLIR,Agent-Only,37,3,Min,cancellation
4,ONNX-MLIR,Agent-Only,37,5,Min,identity
4,ONNX-MLIR,Agent-Only,42,5,LeakyRelu,identity
4,ONNX-MLIR,Agent-Only,43,5,ReduceMin,identity
4,ONNX-MLIR,Agent-Only,46,5,Abs,identity
5,GeneSys,Propilot,1,1,Conv,reference_equivalence
5,GeneSys,Propilot,1,2,Conv,shape_dtype_contract
5,GeneSys,Propilot,1,5,Conv,identity
5,GeneSys,Propilot,1,6,Conv,compiler_execution_smoke
5,GeneSys,Propilot,1,12,Conv,positive_homogeneity
5,GeneSys,Propilot,1,13,Conv,distributivity
5,GeneSys,Propilot,1,14,Conv,permutation_invariance
5,GeneSys,Propilot,2,1,Relu,reference_equivalence
5,GeneSys,Propilot,2,2,Relu,shape_dtype_contract
5,GeneSys,Propilot,2,6,Relu,compiler_execution_smoke
5,GeneSys,Propilot,2,8,Relu,monotonicity
5,GeneSys,Propilot,2,10,Relu,decomposition_identity
5,GeneSys,Propilot,2,11,Relu,idempotence
5,GeneSys,Propilot,2,12,Relu,positive_homogeneity
5,GeneSys,Propilot,2,17,Relu,decomposition_combinations
5,GeneSys,Propilot,3,1,MaxPool,reference_equivalence
5,GeneSys,Propilot,3,6,MaxPool,compiler_execution_smoke
5,GeneSys,Propilot,3,11,MaxPool,idempotence
5,GeneSys,Propilot,3,12,MaxPool,positive_homogeneity
5,GeneSys,Propilot,3,14,MaxPool,permutation_invariance
5,GeneSys,Propilot,3,17,MaxPool,decomposition_combinations
5,GeneSys,Propilot,4,1,Gemm,reference_equivalence
5,GeneSys,Propilot,4,2,Gemm,shape_dtype_contract
5,GeneSys,Propilot,4,5,Gemm,identity
5,GeneSys,Propilot,4,6,Gemm,compiler_execution_smoke
5,GeneSys,Propilot,4,12,Gemm,positive_homogeneity
5,GeneSys,Propilot,4,13,Gemm,distributivity
5,GeneSys,Propilot,4,15,Gemm,associativity
5,GeneSys,Propilot,5,1,Add,reference_equivalence
5,GeneSys,Propilot,5,2,Add,shape_dtype_contract
5,GeneSys,Propilot,5,3,Add,cancellation
5,GeneSys,Propilot,5,4,Add,commutativity
5,GeneSys,Propilot,5,5,Add,identity
5,GeneSys,Propilot,5,6,Add,compiler_execution_smoke
5,GeneSys,Propilot,5,15,Add,associativity
5,GeneSys,Propilot,6,2,Flatten,shape_dtype_contract
5,GeneSys,Propilot,6,5,Flatten,identity
5,GeneSys,Propilot,6,6,Flatten,compiler_execution_smoke
5,GeneSys,Propilot,6,8,Flatten,monotonicity
5,GeneSys,Propilot,6,10,Flatten,decomposition_identity
5,GeneSys,Propilot,6,13,Flatten,distributivity
5,GeneSys,Propilot,7,1,Mul,reference_equivalence
5,GeneSys,Propilot,7,2,Mul,shape_dtype_contract
5,GeneSys,Propilot,7,4,Mul,commutativity
5,GeneSys,Propilot,7,5,Mul,identity
5,GeneSys,Propilot,7,6,Mul,compiler_execution_smoke
5,GeneSys,Propilot,7,13,Mul,distributivity
5,GeneSys,Propilot,7,15,Mul,associativity
5,GeneSys,Propilot,8,1,Sub,reference_equivalence
5,GeneSys,Propilot,8,2,Sub,shape_dtype_contract
5,GeneSys,Propilot,8,3,Sub,cancellation
5,GeneSys,Propilot,8,5,Sub,identity
5,GeneSys,Propilot,8,6,Sub,compiler_execution_smoke
5,GeneSys,Propilot,8,9,Sub,shift_invariance
5,GeneSys,Propilot,8,13,Sub,distributivity
5,GeneSys,Propilot,9,1,AveragePool,reference_equivalence
5,GeneSys,Propilot,9,6,AveragePool,compiler_execution_smoke
5,GeneSys,Propilot,9,7,AveragePool,geometric_decomposition
5,GeneSys,Propilot,9,8,AveragePool,monotonicity
5,GeneSys,Propilot,9,12,AveragePool,positive_homogeneity
5,GeneSys,Propilot,9,14,AveragePool,permutation_invariance
5,GeneSys,Propilot,9,17,AveragePool,decomposition_combinations
5,GeneSys,Propilot,10,2,Reshape,shape_dtype_contract
5,GeneSys,Propilot,10,3,Reshape,cancellation
5,GeneSys,Propilot,10,6,Reshape,compiler_execution_smoke
5,GeneSys,Propilot,10,10,Reshape,decomposition_identity
5,GeneSys,Propilot,11,1,MatMul,reference_equivalence
5,GeneSys,Propilot,11,2,MatMul,shape_dtype_contract
5,GeneSys,Propilot,11,5,MatMul,identity
5,GeneSys,Propilot,11,6,MatMul,compiler_execution_smoke
5,GeneSys,Propilot,11,8,MatMul,monotonicity
5,GeneSys,Propilot,11,12,MatMul,positive_homogeneity
5,GeneSys,Propilot,11,13,MatMul,distributivity
5,GeneSys,Propilot,11,14,MatMul,permutation_invariance
5,GeneSys,Propilot,11,15,MatMul,associativity
5,GeneSys,Propilot,12,2,Transpose,shape_dtype_contract
5,GeneSys,Propilot,12,5,Transpose,identity
5,GeneSys,Propilot,12,6,Transpose,compiler_execution_smoke
5,GeneSys,Propilot,12,10,Transpose,decomposition_identity
5,GeneSys,Propilot,12,12,Transpose,positive_homogeneity
5,GeneSys,Propilot,12,13,Transpose,distributivity
5,GeneSys,Propilot,13,1,Div,reference_equivalence
5,GeneSys,Propilot,13,2,Div,shape_dtype_contract
5,GeneSys,Propilot,13,3,Div,cancellation
5,GeneSys,Propilot,13,5,Div,identity
5,GeneSys,Propilot,13,6,Div,compiler_execution_smoke
5,GeneSys,Propilot,13,10,Div,decomposition_identity
5,GeneSys,Propilot,14,1,Clip,reference_equivalence
5,GeneSys,Propilot,14,2,Clip,shape_dtype_contract
5,GeneSys,Propilot,14,5,Clip,identity
5,GeneSys,Propilot,14,6,Clip,compiler_execution_smoke
5,GeneSys,Propilot,14,7,Clip,geometric_decomposition
5,GeneSys,Propilot,14,8,Clip,monotonicity
5,GeneSys,Propilot,14,11,Clip,idempotence
5,GeneSys,Propilot,15,1,GlobalAveragePool,reference_equivalence
5,GeneSys,Propilot,15,6,GlobalAveragePool,compiler_execution_smoke
5,GeneSys,Propilot,15,7,GlobalAveragePool,geometric_decomposition
5,GeneSys,Propilot,15,11,GlobalAveragePool,idempotence
5,GeneSys,Propilot,15,14,GlobalAveragePool,permutation_invariance
5,GeneSys,Propilot,15,17,GlobalAveragePool,decomposition_combinations
5,GeneSys,Propilot,16,1,LeakyRelu,reference_equivalence
5,GeneSys,Propilot,16,6,LeakyRelu,compiler_execution_smoke
5,GeneSys,Propilot,16,8,LeakyRelu,monotonicity
5,GeneSys,Propilot,16,10,LeakyRelu,decomposition_identity
5,GeneSys,Propilot,16,12,LeakyRelu,positive_homogeneity
5,GeneSys,Propilot,17,1,Gather,reference_equivalence
5,GeneSys,Propilot,17,2,Gather,shape_dtype_contract
5,GeneSys,Propilot,17,6,Gather,compiler_execution_smoke
5,GeneSys,Propilot,17,8,Gather,monotonicity
5,GeneSys,Propilot,17,14,Gather,permutation_invariance
5,GeneSys,Propilot,18,2,ReduceSum,shape_dtype_contract
5,GeneSys,Propilot,18,5,ReduceSum,identity
5,GeneSys,Propilot,18,6,ReduceSum,compiler_execution_smoke
5,GeneSys,Propilot,18,7,ReduceSum,geometric_decomposition
5,GeneSys,Propilot,18,12,ReduceSum,positive_homogeneity
5,GeneSys,Propilot,18,14,ReduceSum,permutation_invariance
5,GeneSys,Propilot,19,1,Sigmoid,reference_equivalence
5,GeneSys,Propilot,19,6,Sigmoid,compiler_execution_smoke
5,GeneSys,Propilot,19,7,Sigmoid,geometric_decomposition
5,GeneSys,Propilot,19,8,Sigmoid,monotonicity
5,GeneSys,Propilot,19,10,Sigmoid,decomposition_identity
5,GeneSys,Propilot,20,1,Sqrt,reference_equivalence
5,GeneSys,Propilot,20,3,Sqrt,cancellation
5,GeneSys,Propilot,20,6,Sqrt,compiler_execution_smoke
5,GeneSys,Propilot,20,8,Sqrt,monotonicity
5,GeneSys,Propilot,20,10,Sqrt,decomposition_identity
5,GeneSys,Propilot,20,13,Sqrt,distributivity
5,GeneSys,Propilot,21,1,Exp,reference_equivalence
5,GeneSys,Propilot,21,3,Exp,cancellation
5,GeneSys,Propilot,21,6,Exp,compiler_execution_smoke
5,GeneSys,Propilot,21,10,Exp,decomposition_identity
5,GeneSys,Propilot,21,17,Exp,decomposition_combinations
5,GeneSys,Propilot,22,2,Softmax,shape_dtype_contract
5,GeneSys,Propilot,22,6,Softmax,compiler_execution_smoke
5,GeneSys,Propilot,22,9,Softmax,shift_invariance
5,GeneSys,Propilot,23,2,Split,shape_dtype_contract
5,GeneSys,Propilot,23,3,Split,cancellation
5,GeneSys,Propilot,23,6,Split,compiler_execution_smoke
5,GeneSys,Propilot,23,7,Split,geometric_decomposition
5,GeneSys,Propilot,23,10,Split,decomposition_identity
5,GeneSys,Propilot,24,2,Squeeze,shape_dtype_contract
5,GeneSys,Propilot,24,6,Squeeze,compiler_execution_smoke
5,GeneSys,Propilot,24,8,Squeeze,monotonicity
5,GeneSys,Propilot,24,10,Squeeze,decomposition_identity
5,GeneSys,Propilot,25,1,Where,reference_equivalence
5,GeneSys,Propilot,25,2,Where,shape_dtype_contract
5,GeneSys,Propilot,25,5,Where,identity
5,GeneSys,Propilot,25,6,Where,compiler_execution_smoke
5,GeneSys,Propilot,25,11,Where,idempotence
5,GeneSys,Propilot,25,17,Where,decomposition_combinations
5,GeneSys,Propilot,26,2,Concat,shape_dtype_contract
5,GeneSys,Propilot,26,3,Concat,cancellation
5,GeneSys,Propilot,26,6,Concat,compiler_execution_smoke
5,GeneSys,Propilot,26,7,Concat,geometric_decomposition
5,GeneSys,Propilot,26,8,Concat,monotonicity
5,GeneSys,Propilot,26,10,Concat,decomposition_identity
5,GeneSys,Propilot,26,15,Concat,associativity
5,GeneSys,Propilot,27,1,Pow,reference_equivalence
5,GeneSys,Propilot,27,5,Pow,identity
5,GeneSys,Propilot,27,6,Pow,compiler_execution_smoke
5,GeneSys,Propilot,27,10,Pow,decomposition_identity
5,GeneSys,Propilot,27,13,Pow,distributivity
5,GeneSys,Propilot,28,1,Ceil,reference_equivalence
5,GeneSys,Propilot,28,6,Ceil,compiler_execution_smoke
5,GeneSys,Propilot,28,11,Ceil,idempotence
5,GeneSys,Propilot,28,17,Ceil,decomposition_combinations
5,GeneSys,Propilot,29,1,ReduceMean,reference_equivalence
5,GeneSys,Propilot,29,2,ReduceMean,shape_dtype_contract
5,GeneSys,Propilot,29,6,ReduceMean,compiler_execution_smoke
5,GeneSys,Propilot,29,7,ReduceMean,geometric_decomposition
5,GeneSys,Propilot,29,12,ReduceMean,positive_homogeneity
5,GeneSys,Propilot,29,14,ReduceMean,permutation_invariance
5,GeneSys,Propilot,29,17,ReduceMean,decomposition_combinations
5,GeneSys,Propilot,30,1,Tanh,reference_equivalence
5,GeneSys,Propilot,30,6,Tanh,compiler_execution_smoke
5,GeneSys,Propilot,30,17,Tanh,decomposition_combinations
5,GeneSys,Propilot,31,6,ReduceMin,compiler_execution_smoke
5,GeneSys,Propilot,31,7,ReduceMin,geometric_decomposition
5,GeneSys,Propilot,31,8,ReduceMin,monotonicity
5,GeneSys,Propilot,31,14,ReduceMin,permutation_invariance
5,GeneSys,Propilot,31,17,ReduceMin,decomposition_combinations
5,GeneSys,Propilot,32,1,Equal,reference_equivalence
5,GeneSys,Propilot,32,2,Equal,shape_dtype_contract
5,GeneSys,Propilot,32,4,Equal,commutativity
5,GeneSys,Propilot,32,9,Equal,shift_invariance
5,GeneSys,Propilot,32,16,Equal,math_semantics_consistency
5,GeneSys,Propilot,33,1,Less,reference_equivalence
5,GeneSys,Propilot,33,2,Less,shape_dtype_contract
5,GeneSys,Propilot,33,8,Less,monotonicity
5,GeneSys,Propilot,33,9,Less,shift_invariance
5,GeneSys,Propilot,34,1,BatchNormalization,reference_equivalence
5,GeneSys,Propilot,34,2,BatchNormalization,shape_dtype_contract
5,GeneSys,Propilot,34,5,BatchNormalization,identity
5,GeneSys,Propilot,34,6,BatchNormalization,compiler_execution_smoke
5,GeneSys,Propilot,35,1,Cast,reference_equivalence
5,GeneSys,Propilot,35,2,Cast,shape_dtype_contract
5,GeneSys,Propilot,35,5,Cast,identity
5,GeneSys,Propilot,35,6,Cast,compiler_execution_smoke
5,GeneSys,Propilot,35,11,Cast,idempotence
5,GeneSys,Propilot,36,2,Gelu,shape_dtype_contract
5,GeneSys,Propilot,36,6,Gelu,compiler_execution_smoke
5,GeneSys,Propilot,36,7,Gelu,geometric_decomposition
5,GeneSys,Propilot,36,8,Gelu,monotonicity
5,GeneSys,Propilot,37,2,Expand,shape_dtype_contract
5,GeneSys,Propilot,37,4,Expand,commutativity
5,GeneSys,Propilot,37,6,Expand,compiler_execution_smoke
5,GeneSys,Propilot,37,11,Expand,idempotence
5,GeneSys,Propilot,38,3,Pad,cancellation
5,GeneSys,Propilot,38,5,Pad,identity
5,GeneSys,Propilot,38,12,Pad,positive_homogeneity
5,GeneSys,Propilot,38,13,Pad,distributivity
5,GeneSys,Propilot,39,6,Slice,compiler_execution_smoke
5,GeneSys,Propilot,39,10,Slice,decomposition_identity
5,GeneSys,Propilot,39,11,Slice,idempotence
5,GeneSys,Propilot,39,14,Slice,permutation_invariance
5,GeneSys,Propilot,40,4,Constant,commutativity
5,GeneSys,Propilot,40,15,Constant,associativity
5,GeneSys,Propilot,41,4,Element-wise multiplication,commutativity
5,GeneSys,Propilot,41,13,Element-wise multiplication,distributivity
5,GeneSys,Propilot,41,17,Element-wise multiplication,decomposition_combinations
5,GeneSys,Propilot,42,5,Element-wise addition,identity
5,GeneSys,Propilot,42,15,Element-wise addition,associativity
5,GeneSys,Propilot,43,1,Element-wise division,reference_equivalence
5,GeneSys,Propilot,43,7,Element-wise division,geometric_decomposition
5,GeneSys,Propilot,44,2,Channel/feature concatenation,shape_dtype_contract
5,GeneSys,Propilot,45,3,Element-wise subtraction,cancellation
5,GeneSys,Propilot,46,12,Fused Conv followed by Relu,positive_homogeneity
5,GeneSys,Propilot,47,1,General matrix multiply,reference_equivalence
5,GeneSys,Propilot,48,14,Global average pooling,permutation_invariance
5,GeneSys,Propilot,49,12,Resize,positive_homogeneity
5,GeneSys,Propilot,50,8,Square root,monotonicity
6,GeneSys,Agent-Only,1,1,Conv,reference_equivalence
6,GeneSys,Agent-Only,1,2,Conv,shape_dtype_contract
6,GeneSys,Agent-Only,1,3,Conv,cancellation
6,GeneSys,Agent-Only,1,5,Conv,identity
6,GeneSys,Agent-Only,1,12,Conv,positive_homogeneity
6,GeneSys,Agent-Only,2,1,Relu,reference_equivalence
6,GeneSys,Agent-Only,2,2,Relu,shape_dtype_contract
6,GeneSys,Agent-Only,2,3,Relu,cancellation
6,GeneSys,Agent-Only,2,5,Relu,identity
6,GeneSys,Agent-Only,2,8,Relu,monotonicity
6,GeneSys,Agent-Only,2,11,Relu,idempotence
6,GeneSys,Agent-Only,2,12,Relu,positive_homogeneity
6,GeneSys,Agent-Only,3,1,MaxPool,reference_equivalence
6,GeneSys,Agent-Only,3,2,MaxPool,shape_dtype_contract
6,GeneSys,Agent-Only,3,3,MaxPool,cancellation
6,GeneSys,Agent-Only,3,5,MaxPool,identity
6,GeneSys,Agent-Only,3,12,MaxPool,positive_homogeneity
6,GeneSys,Agent-Only,4,1,Gemm,reference_equivalence
6,GeneSys,Agent-Only,4,2,Gemm,shape_dtype_contract
6,GeneSys,Agent-Only,4,3,Gemm,cancellation
6,GeneSys,Agent-Only,4,5,Gemm,identity
6,GeneSys,Agent-Only,4,12,Gemm,positive_homogeneity
6,GeneSys,Agent-Only,5,1,Add,reference_equivalence
6,GeneSys,Agent-Only,5,2,Add,shape_dtype_contract
6,GeneSys,Agent-Only,5,3,Add,cancellation
6,GeneSys,Agent-Only,5,4,Add,commutativity
6,GeneSys,Agent-Only,5,5,Add,identity
6,GeneSys,Agent-Only,6,1,Flatten,reference_equivalence
6,GeneSys,Agent-Only,6,2,Flatten,shape_dtype_contract
6,GeneSys,Agent-Only,6,3,Flatten,cancellation
6,GeneSys,Agent-Only,6,5,Flatten,identity
6,GeneSys,Agent-Only,6,12,Flatten,positive_homogeneity
6,GeneSys,Agent-Only,7,1,Mul,reference_equivalence
6,GeneSys,Agent-Only,7,2,Mul,shape_dtype_contract
6,GeneSys,Agent-Only,7,3,Mul,cancellation
6,GeneSys,Agent-Only,7,5,Mul,identity
6,GeneSys,Agent-Only,9,1,AveragePool,reference_equivalence
6,GeneSys,Agent-Only,9,2,AveragePool,shape_dtype_contract
6,GeneSys,Agent-Only,9,3,AveragePool,cancellation
6,GeneSys,Agent-Only,9,5,AveragePool,identity
6,GeneSys,Agent-Only,10,1,Reshape,reference_equivalence
6,GeneSys,Agent-Only,10,2,Reshape,shape_dtype_contract
6,GeneSys,Agent-Only,10,3,Reshape,cancellation
6,GeneSys,Agent-Only,10,5,Reshape,identity
6,GeneSys,Agent-Only,11,2,MatMul,shape_dtype_contract
6,GeneSys,Agent-Only,11,3,MatMul,cancellation
6,GeneSys,Agent-Only,11,5,MatMul,identity
6,GeneSys,Agent-Only,12,2,Transpose,shape_dtype_contract
6,GeneSys,Agent-Only,12,3,Transpose,cancellation
6,GeneSys,Agent-Only,12,5,Transpose,identity
6,GeneSys,Agent-Only,15,2,GlobalAveragePool,shape_dtype_contract
6,GeneSys,Agent-Only,16,1,LeakyRelu,reference_equivalence
6,GeneSys,Agent-Only,34,2,BatchNormalization,shape_dtype_contract


==> figures/data/rq2-diversity.csv <==
hours,tvm_combinations_propilot_gpt55,tvm_combinations_propilot_gpt61,tvm_combinations_propilot_opus,tvm_combinations_propilot_qwen,tvm_combinations_propilot_deepseek,tvm_combinations_propilot_minimax,tvm_combinations_agent_only_gpt55,tvm_combinations_agent_only_gpt61,tvm_combinations_agent_only_opus,tvm_combinations_agent_only_qwen,tvm_combinations_agent_only_deepseek,tvm_combinations_agent_only_minimax,tvm_operators_propilot_gpt55,tvm_operators_propilot_gpt61,tvm_operators_propilot_opus,tvm_operators_propilot_qwen,tvm_operators_propilot_deepseek,tvm_operators_propilot_minimax,tvm_operators_agent_only_gpt55,tvm_operators_agent_only_gpt61,tvm_operators_agent_only_opus,tvm_operators_agent_only_qwen,tvm_operators_agent_only_deepseek,tvm_operators_agent_only_minimax,tvm_properties_propilot_gpt55,tvm_properties_propilot_gpt61,tvm_properties_propilot_opus,tvm_properties_propilot_qwen,tvm_properties_propilot_deepseek,tvm_properties_propilot_minimax,tvm_properties_agent_only_gpt55,tvm_properties_agent_only_gpt61,tvm_properties_agent_only_opus,tvm_properties_agent_only_qwen,tvm_properties_agent_only_deepseek,tvm_properties_agent_only_minimax,tvm_generators_propilot_gpt55,tvm_generators_propilot_gpt61,tvm_generators_propilot_opus,tvm_generators_propilot_qwen,tvm_generators_propilot_deepseek,tvm_generators_propilot_minimax,tvm_generators_agent_only_gpt55,tvm_generators_agent_only_gpt61,tvm_generators_agent_only_opus,tvm_generators_agent_only_qwen,tvm_generators_agent_only_deepseek,tvm_generators_agent_only_minimax,onnx_mlir_combinations_propilot_gpt55,onnx_mlir_combinations_propilot_gpt61,onnx_mlir_combinations_propilot_opus,onnx_mlir_combinations_propilot_qwen,onnx_mlir_combinations_propilot_deepseek,onnx_mlir_combinations_propilot_minimax,onnx_mlir_combinations_agent_only_gpt55,onnx_mlir_combinations_agent_only_gpt61,onnx_mlir_combinations_agent_only_opus,onnx_mlir_combinations_agent_only_qwen,onnx_mlir_combinations_agent_only_deepseek,onnx_mlir_combinations_agent_only_minimax,onnx_mlir_operators_propilot_gpt55,onnx_mlir_operators_propilot_gpt61,onnx_mlir_operators_propilot_opus,onnx_mlir_operators_propilot_qwen,onnx_mlir_operators_propilot_deepseek,onnx_mlir_operators_propilot_minimax,onnx_mlir_operators_agent_only_gpt55,onnx_mlir_operators_agent_only_gpt61,onnx_mlir_operators_agent_only_opus,onnx_mlir_operators_agent_only_qwen,onnx_mlir_operators_agent_only_deepseek,onnx_mlir_operators_agent_only_minimax,onnx_mlir_properties_propilot_gpt55,onnx_mlir_properties_propilot_gpt61,onnx_mlir_properties_propilot_opus,onnx_mlir_properties_propilot_qwen,onnx_mlir_properties_propilot_deepseek,onnx_mlir_properties_propilot_minimax,onnx_mlir_properties_agent_only_gpt55,onnx_mlir_properties_agent_only_gpt61,onnx_mlir_properties_agent_only_opus,onnx_mlir_properties_agent_only_qwen,onnx_mlir_properties_agent_only_deepseek,onnx_mlir_properties_agent_only_minimax,onnx_mlir_generators_propilot_gpt55,onnx_mlir_generators_propilot_gpt61,onnx_mlir_generators_propilot_opus,onnx_mlir_generators_propilot_qwen,onnx_mlir_generators_propilot_deepseek,onnx_mlir_generators_propilot_minimax,onnx_mlir_generators_agent_only_gpt55,onnx_mlir_generators_agent_only_gpt61,onnx_mlir_generators_agent_only_opus,onnx_mlir_generators_agent_only_qwen,onnx_mlir_generators_agent_only_deepseek,onnx_mlir_generators_agent_only_minimax,genesys_combinations_propilot_gpt55,genesys_combinations_propilot_gpt61,genesys_combinations_propilot_opus,genesys_combinations_propilot_qwen,genesys_combinations_propilot_deepseek,genesys_combinations_propilot_minimax,genesys_combinations_agent_only_gpt55,genesys_combinations_agent_only_gpt61,genesys_combinations_agent_only_opus,genesys_combinations_agent_only_qwen,genesys_combinations_agent_only_deepseek,genesys_combinations_agent_only_minimax,genesys_operators_propilot_gpt55,genesys_operators_propilot_gpt61,genesys_operators_propilot_opus,genesys_operators_propilot_qwen,genesys_operators_propilot_deepseek,genesys_operators_propilot_minimax,genesys_operators_agent_only_gpt55,genesys_operators_agent_only_gpt61,genesys_operators_agent_only_opus,genesys_operators_agent_only_qwen,genesys_operators_agent_only_deepseek,genesys_operators_agent_only_minimax,genesys_properties_propilot_gpt55,genesys_properties_propilot_gpt61,genesys_properties_propilot_opus,genesys_properties_propilot_qwen,genesys_properties_propilot_deepseek,genesys_properties_propilot_minimax,genesys_properties_agent_only_gpt55,genesys_properties_agent_only_gpt61,genesys_properties_agent_only_opus,genesys_properties_agent_only_qwen,genesys_properties_agent_only_deepseek,genesys_properties_agent_only_minimax,genesys_generators_propilot_gpt55,genesys_generators_propilot_gpt61,genesys_generators_propilot_opus,genesys_generators_propilot_qwen,genesys_generators_propilot_deepseek,genesys_generators_propilot_minimax,genesys_generators_agent_only_gpt55,genesys_generators_agent_only_gpt61,genesys_generators_agent_only_opus,genesys_generators_agent_only_qwen,genesys_generators_agent_only_deepseek,genesys_generators_agent_only_minimax
0.0000,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
0.0833,2,10,1,0,0,0,0,12,0,0,0,0,2,10,1,0,0,0,0,5,0,0,0,0,1,10,1,0,0,0,0,1,0,0,0,0,2,10,1,0,0,0,0,3,0,0,0,0,2,4,0,0,0,0,11,14,0,0,0,0,2,4,0,0,0,0,11,7,0,0,0,0,2,4,0,0,0,0,1,3,0,0,0,0,2,4,0,0,0,0,1,1,0,0,0,0,0,2,1,0,0,0,13,12,3,0,0,0,0,2,1,0,0,0,7,6,3,0,0,0,0,1,1,0,0,0,1,1,1,0,0,0,0,1,1,0,0,0,2,3,1,0,0,0
0.1667,6,21,3,0,0,0,0,18,3,0,0,0,6,21,3,0,0,0,0,6,3,0,0,0,1,12,3,0,0,0,0,3,1,0,0,0,4,17,3,0,0,0,0,3,1,0,0,0,7,10,2,0,0,0,13,16,11,0,0,0,7,10,2,0,0,0,13,8,11,0,0,0,6,9,2,0,0,0,1,3,1,0,0,0,7,10,2,0,0,0,1,1,1,0,0,0,1,7,1,0,0,0,13,15,10,6,0,0,1,7,1,0,0,0,7,6,7,6,0,0,1,1,1,0,0,0,1,1,3,1,0,0,1,1,1,0,0,0,2,3,1,1,0,0
0.2500,11,32,4,2,0,0,5,21,3,4,0,0,11,32,4,2,0,0,5,6,3,4,0,0,1,12,4,2,0,0,1,3,1,1,0,0,7,17,4,2,0,0,1,4,1,1,0,0,8,15,7,0,0,0,15,17,18,0,0,0,8,15,7,0,0,0,15,9,18,0,0,0,6,11,2,0,0,0,1,3,1,0,0,0,8,15,7,0,0,0,1,1,1,0,0,0,5,13,4,0,0,0,20,15,19,6,0,0,5,13,4,0,0,0,7,6,9,6,0,0,1,1,4,0,0,0,1,1,3,1,0,0,1,1,4,0,0,0,3,3,2,1,0,0
0.3333,14,43,6,3,0,0,8,27,3,4,0,0,14,43,6,3,0,0,8,7,3,4,0,0,1,12,6,3,0,0,2,5,1,1,0,0,8,17,6,3,0,0,1,4,1,1,0,0,13,19,10,0,0,0,16,17,20,7,0,0,13,19,10,0,0,0,16,9,20,7,0,0,7,12,2,0,0,0,1,3,1,1,0,0,10,17,10,0,0,0,1,1,1,1,0,0,8,18,6,0,0,0,20,15,21,6,2,2,8,18,6,0,0,0,7,6,9,6,2,2,1,1,6,0,0,0,1,1,3,1,1,1,1,1,6,0,0,0,3,3,2,1,1,1
0.4167,19,52,8,4,0,1,12,30,3,4,0,0,19,52,8,4,0,1,9,7,3,4,0,0,1,12,8,4,0,1,2,5,1,1,0,0,9,17,8,4,0,1,1,4,1,1,0,0,17,25,13,0,0,0,16,18,29,7,13,0,17,25,13,0,0,0,16,10,24,7,13,0,8,12,3,0,0,0,1,3,2,1,1,0,11,17,13,0,0,0,1,1,2,1,1,0,12,24,8,0,0,0,21,15,24,6,2,2,12,24,8,0,0,0,7,6,10,6,2,2,2,1,7,0,0,0,1,1,3,1,1,1,2,1,8,0,0,0,3,3,2,1,1,1
0.5000,24,62,10,5,0,1,12,35,3,4,0,0,24,62,10,5,0,1,9,7,3,4,0,0,1,12,10,5,0,1,2,6,1,1,0,0,9,17,10,5,0,1,1,4,1,1,0,0,23,30,17,0,1,0,16,18,29,7,13,0,23,26,17,0,1,0,16,10,24,7,13,0,8,15,7,0,1,0,1,3,2,1,1,0,12,18,17,0,1,0,1,1,2,1,1,0,12,28,10,0,0,0,21,15,35,6,2,2,12,28,10,0,0,0,7,6,10,6,2,2,2,1,9,0,0,0,1,1,4,1,1,1,2,1,10,0,0,0,3,3,3,1,1,1
0.5833,29,75,11,6,2,2,12,41,3,8,0,0,29,75,11,6,2,2,9,7,3,8,0,0,1,12,11,6,2,2,2,7,1,2,0,0,9,17,11,6,2,2,1,4,1,1,0,0,29,34,21,0,2,0,24,21,42,7,13,0,26,26,21,0,2,0,17,10,25,7,13,0,10,15,11,0,2,0,2,4,2,1,1,0,13,18,17,0,2,0,1,1,2,1,1,0,14,31,12,0,0,0,21,18,42,7,4,2,14,31,12,0,0,0,7,6,10,6,2,2,2,1,11,0,0,0,1,2,4,2,2,1,3,1,12,0,0,0,3,4,4,2,1,1
0.6667,30,85,12,7,2,3,12,41,3,8,0,0,30,85,12,7,2,3,9,7,3,8,0,0,1,12,12,7,2,3,2,7,1,2,0,0,9,17,12,7,2,3,1,4,1,1,0,0,31,40,23,0,3,0,24,21,42,7,13,0,26,26,23,0,3,0,17,10,25,7,13,0,12,15,13,0,3,0,2,4,2,1,1,0,15,18,17,0,3,0,1,1,2,1,1,0,18,31,13,1,1,0,21,18,51,7,4,2,17,31,13,1,1,0,7,6,10,6,2,2,3,1,12,1,1,0,1,2,5,2,2,1,5,1,13,1,1,0,3,4,4,2,1,1
0.7500,36,95,14,8,3,4,12,42,3,8,3,0,36,95,13,8,3,4,9,7,3,8,3,0,1,12,14,8,3,4,2,7,1,2,1,0,9,17,14,8,3,4,1,4,1,1,1,0,35,44,27,1,4,0,24,22,43,7,13,0,26,26,27,1,4,0,17,10,25,7,13,0,13,15,13,1,4,0,2,4,2,1,1,0,17,18,17,1,4,0,1,1,2,1,1,0,22,31,15,1,1,0,21,18,52,14,4,2,20,31,15,1,1,0,7,6,10,8,2,2,3,1,14,1,1,0,1,2,5,3,2,1,6,1,15,1,1,0,3,4,4,3,1,1
0.8333,42,107,15,9,3,5,12,49,5,8,3,0,42,107,14,9,3,5,9,8,5,8,3,0,1,12,15,9,3,5,2,7,1,2,1,0,9,17,14,9,3,5,1,5,1,1,1,0,39,49,31,2,4,0,24,22,50,7,13,0,26,26,31,2,4,0,17,10,25,7,13,0,15,15,13,2,4,0,2,4,3,1,1,0,18,18,17,2,4,0,1,1,3,1,1,0,24,31,16,1,2,0,21,18,53,14,4,2,20,31,16,1,2,0,7,6,10,8,2,2,4,1,14,1,2,0,1,2,5,3,2,1,7,1,16,1,2,0,3,4,4,3,1,1
0.9167,48,115,18,9,3,5,12,51,5,11,3,0,48,115,17,9,3,5,9,10,5,9,3,0,1,12,15,9,3,5,2,7,1,3,1,0,9,17,17,9,3,5,1,5,1,1,1,0,42,54,34,3,5,1,24,24,61,11,18,0,26,26,34,3,5,1,17,10,26,8,15,0,15,15,13,3,5,1,2,4,4,2,2,0,18,18,17,3,5,1,1,1,3,1,1,0,27,31,18,1,3,1,22,21,53,14,4,2,20,31,18,1,3,1,8,6,10,8,2,2,4,1,15,1,2,1,1,3,5,3,2,1,7,1,17,1,3,1,3,4,4,3,1,1
1.0000,54,127,18,10,5,6,17,56,6,11,4,0,54,127,17,9,5,6,11,11,6,9,4,0,1,12,15,10,5,6,2,7,1,3,1,0,9,17,17,10,5,6,2,5,1,1,2,0,47,58,38,4,6,1,24,24,66,11,18,0,26,26,38,4,6,1,17,10,26,8,15,0,15,15,13,4,6,1,2,4,5,2,2,0,18,18,17,4,6,1,1,1,3,1,1,0,27,31,21,2,3,1,22,21,59,14,4,2,20,31,21,2,3,1,8,6,10,8,2,2,4,1,15,2,2,1,1,3,5,3,2,1,7,1,17,2,3,1,3,4,4,3,1,1
1.0833,61,134,20,11,6,7,17,57,6,11,4,0,61,130,19,9,6,7,11,11,6,9,4,0,1,12,15,11,6,7,2,7,1,3,1,0,9,17,17,11,6,7,2,5,1,1,2,0,51,64,42,4,7,2,24,26,67,11,18,0,26,26,42,4,7,2,17,11,26,8,15,0,15,15,13,4,7,2,2,4,5,2,2,0,18,18,17,4,7,2,1,1,3,1,1,0,30,31,24,2,4,1,22,21,65,14,4,2,20,31,24,2,4,1,8,6,10,8,2,2,6,1,15,2,3,1,1,3,5,3,2,1,9,1,17,2,4,1,3,4,4,3,1,1
1.1667,64,142,23,12,7,7,17,59,6,11,4,0,64,138,22,10,7,7,11,12,6,9,4,0,1,12,15,12,7,7,2,7,1,3,1,0,9,17,17,12,7,7,2,5,1,1,2,0,57,69,45,4,8,2,25,26,67,11,19,0,26,26,45,4,8,2,18,11,26,8,16,0,15,15,13,4,8,2,2,4,5,2,2,0,18,18,17,4,8,2,1,1,3,1,1,0,32,31,27,2,5,1,22,26,70,14,4,2,20,31,27,2,5,1,8,6,10,8,2,2,6,1,15,2,4,1,1,3,5,3,2,1,9,1,17,2,5,1,3,4,4,3,1,1
1.2500,69,151,24,13,7,7,17,60,6,13,4,0,69,147,23,10,7,7,11,12,6,11,4,0,1,12,15,13,7,7,2,7,1,3,1,0,10,17,17,13,7,7,2,5,1,1,2,0,61,72,49,5,9,3,25,26,69,11,19,0,26,26,49,5,9,3,18,11,27,8,16,0,15,15,13,4,9,3,2,4,5,2,2,0,18,18,17,5,9,3,1,1,3,1,1,0,32,31,29,3,6,2,22,27,70,20,6,2,20,31,29,3,5,2,8,6,10,9,2,2,6,1,16,2,4,2,1,3,5,4,3,1,9,1,18,3,5,2,3,4,4,3,2,1
1.3333,73,159,26,13,7,8,18,62,6,13,10,0,73,154,25,10,7,8,11,12,6,11,9,0,1,13,15,13,7,8,2,7,1,3,2,0,10,18,17,13,7,8,2,5,1,1,2,0,66,77,53,6,10,3,25,26,69,11,19,0,26,26,53,6,10,3,18,11,27,8,16,0,16,15,13,5,10,3,2,4,5,2,2,0,18,18,17,6,10,3,1,1,3,1,1,0,34,31,31,3,8,2,23,28,71,20,6,2,20,31,31,3,6,2,9,6,10,9,2,2,6,1,16,2,5,2,1,3,5,4,3,1,9,1,18,3,6,2,3,4,4,3,2,1
1.4167,77,167,29,14,7,9,18,62,11,13,10,0,77,162,28,11,7,9,11,12,8,11,9,0,1,13,16,14,7,9,2,7,1,3,2,0,10,18,18,14,7,9,2,5,2,1,2,0,72,82,56,7,10,3,25,33,70,11,19,0,26,26,56,7,10,3,18,12,27,8,16,0,16,15,13,6,10,3,2,5,5,2,2,0,18,18,17,7,10,3,1,1,3,1,1,0,36,31,32,3,9,2,23,28,71,20,9,2,20,31,32,3,7,2,9,6,10,9,3,2,6,1,16,2,5,2,1,3,5,4,4,1,9,1,18,3,6,2,3,4,4,3,2,1
1.5000,84,177,31,14,7,10,18,63,11,15,15,0,84,169,30,11,7,10,11,12,8,11,9,0,1,14,16,14,7,10,2,7,1,3,3,0,10,18,18,14,7,9,2,5,2,1,2,0,77,85,59,7,11,3,25,35,71,11,19,0,26,26,59,7,11,3,18,13,27,8,16,0,16,15,13,6,10,3,2,5,5,2,2,0,18,18,17,7,11,3,1,1,3,1,1,0,39,31,34,4,11,3,23,29,73,20,9,2,20,31,34,4,9,3,9,6,10,9,3,2,6,1,16,3,6,3,1,3,5,4,4,1,9,1,19,4,7,3,3,4,4,3,2,1
1.5833,89,186,33,15,7,11,18,63,11,15,15,0,89,169,32,11,7,10,11,12,8,11,9,0,1,14,16,15,7,11,2,7,1,3,3,0,10,18,18,14,7,10,2,5,2,1,2,0,84,91,62,8,12,4,25,36,71,17,25,0,26,26,62,8,12,4,18,13,27,11,16,0,16,15,13,7,11,4,2,5,5,3,2,0,18,18,17,8,12,4,1,1,3,1,1,0,41,31,38,4,11,4,23,29,76,24,9,2,20,31,38,4,9,4,9,6,11,12,3,2,6,1,16,3,6,4,1,3,5,4,4,1,9,1,19,4,7,4,3,4,4,3,2,1
1.6667,94,198,36,16,7,11,21,71,11,15,15,0,94,170,35,11,7,10,12,12,8,11,9,0,1,14,16,16,7,11,2,7,1,3,3,0,11,18,19,14,7,10,2,5,2,1,2,0,89,95,65,9,12,5,30,36,77,17,25,0,26,26,65,9,12,5,18,13,27,11,16,0,16,15,13,8,11,5,2,5,5,3,2,0,18,18,17,9,12,5,2,1,3,1,1,0,43,31,40,4,11,4,23,29,76,24,9,2,20,31,39,4,9,4,9,6,11,12,3,2,7,1,16,3,6,4,1,3,5,4,4,1,11,1,19,4,7,4,3,4,4,3,2,1
1.7500,98,210,38,17,7,12,21,73,11,15,15,0,98,170,37,11,7,11,12,12,8,11,9,0,1,14,16,16,7,12,2,7,1,3,3,0,11,18,19,15,7,10,2,5,2,1,2,0,95,99,68,9,13,5,30,36,77,21,25,0,26,26,67,9,13,5,18,13,27,13,16,0,16,15,13,8,12,5,2,5,5,3,2,0,18,18,17,9,13,5,2,1,3,1,1,0,45,31,41,5,11,4,24,29,77,24,9,2,20,31,39,4,9,4,9,6,11,12,3,2,7,1,16,3,6,4,1,3,5,4,4,1,12,1,19,4,7,4,3,4,4,3,2,1
1.8333,102,222,41,18,7,13,21,74,11,15,15,0,102,170,40,12,7,11,12,12,8,11,9,0,1,14,16,17,7,13,2,7,1,3,3,0,11,18,19,16,7,11,2,5,2,1,2,0,101,104,71,10,13,5,30,37,77,21,26,0,26,26,68,10,13,5,18,13,27,13,16,0,16,15,13,9,12,5,2,5,5,3,2,0,18,18,17,10,13,5,2,1,3,1,1,0,49,31,44,5,12,4,24,29,77,24,9,2,20,31,40,4,10,4,9,6,11,12,3,2,7,1,16,3,7,4,1,3,5,4,4,1,12,1,19,4,8,4,3,4,4,3,2,1
1.9167,107,232,43,18,7,14,22,78,11,18,15,0,107,170,42,12,7,11,13,12,8,13,9,0,1,14,16,17,7,14,2,8,1,3,3,0,11,18,19,16,7,12,2,5,2,1,2,0,108,108,74,10,14,5,30,39,78,21,26,0,26,26,71,10,14,5,18,14,27,13,16,0,16,15,13,9,12,5,2,5,5,3,2,0,18,18,17,10,14,5,2,1,3,1,1,0,51,31,45,6,13,4,24,29,78,25,9,2,20,31,40,5,10,4,9,6,11,12,3,2,7,1,16,4,8,4,1,3,5,4,4,1,12,1,19,5,9,4,3,4,4,3,2,1
2.0000,110,243,44,19,7,14,22,79,11,18,15,0,110,170,43,13,7,11,13,12,8,13,9,0,1,14,16,17,7,14,2,8,1,3,3,0,11,18,19,17,7,12,2,5,2,1,2,0,114,112,75,11,15,6,30,39,78,27,26,0,26,26,72,11,14,6,18,14,27,15,16,0,16,15,13,10,13,6,2,5,5,3,2,0,18,18,17,11,14,6,2,1,3,1,1,0,53,31,48,6,14,4,24,29,78,25,9,2,20,31,41,5,11,4,9,6,11,12,3,2,7,1,16,4,9,4,1,3,5,4,4,1,12,1,19,5,10,4,3,4,4,3,2,1
2.0833,114,250,45,19,7,14,22,80,11,18,15,0,114,170,44,13,7,11,13,12,8,13,9,0,1,14,16,17,7,14,2,8,1,3,3,0,11,18,19,17,7,12,2,5,2,1,2,0,120,117,76,11,16,7,31,39,79,27,26,0,26,26,73,11,15,7,19,14,28,15,16,0,16,15,13,10,13,7,2,5,5,3,2,0,18,18,17,11,15,7,2,1,3,1,1,0,54,31,50,7,14,5,24,29,79,25,9,2,20,31,41,5,11,5,9,6,11,12,3,2,7,1,16,5,9,5,1,3,5,4,4,1,12,1,19,6,10,5,3,4,4,3,2,1
2.1667,116,260,47,20,7,14,22,80,11,18,19,0,116,170,46,14,7,11,13,12,8,13,10,0,1,14,16,17,7,14,2,8,1,3,3,0,11,18,19,18,7,12,2,5,2,1,2,0,125,119,78,12,17,7,33,41,79,27,26,0,26,26,75,12,16,7,19,14,28,15,16,0,16,15,13,11,14,7,3,5,5,3,2,0,18,18,17,12,16,7,2,1,3,1,1,0,55,31,53,7,15,5,24,29,80,25,9,2,20,31,41,5,12,5,9,6,11,12,3,2,7,1,16,5,10,5,1,3,5,4,4,1,12,1,19,6,10,5,3,4,4,3,2,1
2.2500,121,268,49,20,7,14,25,82,11,18,19,0,121,170,48,14,7,11,15,13,8,13,10,0,1,14,16,17,7,14,2,8,1,3,3,0,11,18,19,18,7,12,2,5,2,1,2,0,126,123,80,12,17,7,33,41,79,27,26,0,26,26,77,12,16,7,19,14,28,15,16,0,16,15,13,11,14,7,3,5,5,3,2,0,18,18,17,12,16,7,2,1,3,1,1,0,56,31,54,8,15,6,24,29,80,25,9,2,20,31,41,5,12,6,9,6,11,12,3,2,7,1,16,5,10,6,1,3,5,4,4,1,12,1,19,7,10,6,3,4,4,3,2,1
2.3333,126,275,51,21,7,14,25,82,11,18,19,0,126,170,50,15,7,11,15,13,8,13,10,0,1,14,16,17,7,14,2,8,1,3,3,0,11,18,19,18,7,12,2,5,2,1,2,0,132,128,80,12,18,8,35,41,81,27,26,14,26,26,77,12,17,8,19,14,28,15,16,14,16,15,13,11,15,8,3,5,5,3,2,1,18,18,17,12,17,8,2,1,3,1,1,1,58,31,56,8,15,6,24,29,80,25,11,2,20,31,41,5,12,6,9,6,11,12,4,2,7,1,16,5,10,6,1,3,5,4,4,1,12,1,19,7,10,6,3,4,4,3,2,1
2.4167,131,281,53,22,7,14,25,82,11,18,19,0,131,170,52,16,7,11,15,13,8,13,10,0,1,14,16,17,7,14,2,8,1,3,3,0,11,18,19,19,7,12,2,5,2,1,2,0,137,132,82,12,19,8,35,41,83,27,27,14,26,26,78,12,18,8,19,14,28,15,17,14,16,15,13,11,15,8,3,5,5,3,2,1,18,18,17,12,18,8,2,1,3,1,1,1,59,31,57,9,16,7,24,29,80,25,11,2,20,31,41,5,13,7,9,6,11,12,4,2,7,1,16,6,10,7,1,3,5,4,4,1,12,1,19,8,10,7,3,4,4,3,2,1
2.5000,134,286,55,23,7,14,25,84,13,18,19,0,134,170,54,17,7,11,15,14,10,13,10,0,1,14,16,17,7,14,2,8,1,3,3,0,11,18,19,20,7,12,2,5,2,1,2,0,141,137,82,12,20,8,42,41,83,27,27,14,26,26,78,12,19,8,19,14,28,15,17,14,16,15,13,11,15,8,3,5,5,3,2,1,18,18,17,12,19,8,2,1,3,1,1,1,62,31,60,9,17,7,31,29,81,25,11,2,20,31,41,5,14,7,10,6,12,12,4,2,7,1,16,6,10,7,2,3,5,4,4,1,12,1,19,8,10,7,3,4,4,3,2,1
2.5833,138,296,58,23,7,14,25,85,13,18,19,0,138,170,57,17,7,11,15,14,10,13,10,0,1,14,16,17,7,14,2,8,1,3,3,0,11,18,19,20,7,12,2,5,2,1,2,0,145,140,85,12,21,9,42,41,89,27,27,14,26,26,80,12,19,9,19,14,28,15,17,14,16,15,13,11,16,9,3,5,5,3,2,1,18,18,17,12,20,9,2,1,3,1,1,1,64,31,62,10,17,7,31,29,82,25,16,2,22,31,41,6,14,7,10,6,12,12,6,2,7,1,16,7,10,7,2,3,5,4,4,1,12,1,19,9,10,7,3,4,4,3,3,1
2.6667,142,304,60,23,8,14,25,89,13,18,19,0,142,170,59,17,8,11,15,15,10,13,10,0,1,14,16,17,8,14,2,8,1,3,3,0,11,18,19,20,7,12,2,5,2,1,2,0,145,146,87,13,21,9,42,44,92,27,29,14,26,26,82,13,19,9,19,14,31,15,17,14,16,15,13,12,16,9,3,6,5,3,3,1,18,18,17,13,20,9,2,1,3,1,1,1,65,31,63,10,18,7,31,29,89,25,16,2,23,31,41,6,15,7,10,6,12,12,6,2,7,1,16,7,11,7,2,3,5,4,4,1,12,1,19,9,11,7,3,4,4,3,3,1
2.7500,147,310,62,24,9,14,26,92,18,18,19,0,147,170,61,18,9,11,16,16,14,13,10,0,1,14,16,17,9,14,2,8,1,3,3,0,11,18,19,20,7,12,2,5,2,1,2,0,145,150,90,13,21,10,42,44,102,27,29,14,26,26,85,13,19,10,19,14,31,15,17,14,16,15,13,12,16,10,3,6,5,3,3,1,18,18,17,13,20,10,2,1,4,1,1,1,66,31,65,10,19,7,31,29,91,31,16,2,23,31,41,6,16,7,10,6,12,12,6,2,7,1,16,7,11,7,2,3,5,4,4,1,12,1,19,9,11,7,3,4,4,3,3,1
2.8333,152,315,63,25,10,14,26,96,18,18,19,0,152,170,62,18,10,11,16,16,14,13,10,0,1,14,16,17,9,14,2,8,1,3,3,0,11,18,19,20,7,12,2,5,2,1,2,0,145,154,92,13,22,10,42,44,105,30,29,14,26,26,87,13,19,10,19,14,31,17,17,14,16,15,13,12,17,10,3,6,5,3,3,1,18,18,17,13,20,10,2,1,4,1,1,1,68,31,66,10,20,8,31,29,91,31,16,2,23,31,41,6,17,8,10,6,12,12,6,2,7,1,16,7,11,8,2,3,5,4,4,1,12,1,19,9,11,8,3,4,4,3,3,1
2.9167,153,319,63,25,11,15,26,96,18,18,19,0,153,170,62,18,11,12,16,16,14,13,10,0,1,14,16,17,9,15,2,8,1,3,3,0,11,18,19,20,7,12,2,5,2,1,2,0,145,159,96,14,22,11,42,44,105,30,29,14,26,26,91,14,19,11,19,14,31,17,17,14,16,15,13,13,17,11,3,6,5,3,3,1,18,18,17,14,20,11,2,1,4,1,1,1,70,31,69,10,20,8,31,29,91,31,16,2,23,31,41,6,17,8,10,6,12,12,6,2,8,1,16,7,11,8,2,3,5,4,4,1,13,1,19,9,11,8,3,4,4,3,3,1
3.0000,156,322,64,25,13,15,26,96,18,19,20,0,156,170,63,18,13,12,16,16,14,14,11,0,1,14,16,17,9,15,2,8,1,3,3,0,11,18,19,20,8,12,2,5,2,1,2,0,145,163,99,14,23,12,42,44,107,30,29,14,26,26,94,14,20,12,19,14,33,17,17,14,16,15,13,13,17,12,3,6,5,3,3,1,18,18,17,14,20,11,2,1,4,1,1,1,73,31,71,10,21,9,31,29,91,31,22,2,23,31,41,6,18,8,10,6,12,12,8,2,8,1,16,7,11,9,2,3,5,4,4,1,13,1,19,9,11,9,3,4,4,3,3,1
3.0833,159,325,66,26,15,15,29,97,18,19,20,0,156,170,65,19,15,12,16,17,14,14,11,0,4,14,16,17,11,15,2,8,1,3,3,0,11,18,19,20,9,12,2,5,2,1,2,0,145,167,102,14,24,13,42,44,109,30,29,14,26,26,97,14,21,13,19,14,33,17,17,14,16,15,13,13,17,13,3,6,5,3,3,1,18,18,17,14,20,12,2,1,4,1,1,1,77,31,73,10,22,9,31,29,91,31,22,2,23,31,41,6,19,8,10,6,12,12,8,2,8,1,16,7,11,9,2,3,5,4,4,1,14,1,19,9,11,9,3,4,4,3,3,1
3.1667,163,328,68,27,17,15,29,98,18,19,20,0,156,170,67,20,16,12,16,17,14,14,11,0,8,14,16,17,13,15,2,8,1,3,3,0,15,18,19,20,9,12,2,5,2,1,2,0,145,172,104,14,24,13,42,44,109,30,29,14,26,26,99,14,21,13,19,14,33,17,17,14,16,15,13,13,17,13,3,6,5,3,3,1,18,18,17,14,20,12,2,1,4,1,1,1,78,31,76,11,22,10,31,29,91,31,22,2,23,31,41,7,19,8,10,6,12,12,8,2,8,1,16,7,11,10,2,3,5,4,4,1,14,1,19,10,11,9,3,4,4,3,3,1
3.2500,165,331,70,27,18,15,29,99,19,19,24,0,156,170,69,20,16,12,16,17,14,14,14,0,10,14,16,17,14,15,2,8,1,3,3,0,16,18,19,20,10,12,2,5,2,1,2,0,145,175,107,14,25,14,42,44,109,30,29,14,26,26,102,14,22,13,19,14,33,17,17,14,16,15,13,13,17,14,3,6,5,3,3,1,18,18,17,14,20,13,2,1,4,1,1,1,81,31,78,11,24,10,31,29,91,31,23,2,25,31,41,7,21,8,10,6,12,12,8,2,8,1,16,7,11,10,2,3,5,4,4,1,14,1,19,10,11,9,3,4,4,3,3,1
3.3333,168,335,71,28,19,15,29,100,20,19,24,0,156,171,70,21,17,12,16,18,15,14,14,0,12,14,16,17,15,15,2,8,1,3,3,0,17,18,19,20,11,12,2,5,2,1,2,0,145,180,110,15,26,14,43,44,115,30,29,14,26,26,105,15,23,13,20,14,33,17,17,14,16,15,13,14,17,14,3,6,5,3,3,1,18,18,17,14,20,13,2,1,4,1,1,1,82,31,80,11,25,10,31,33,92,31,23,2,25,31,41,7,22,8,10,6,12,12,8,2,8,1,16,7,11,10,2,3,5,4,4,1,14,1,19,10,11,9,3,4,4,3,3,1
3.4167,174,339,72,28,21,15,29,101,20,19,24,0,156,171,71,21,18,12,16,18,15,14,14,0,12,14,16,17,17,15,2,8,1,3,3,0,17,18,19,20,12,12,2,5,2,1,2,0,145,183,112,15,26,14,43,44,115,30,29,14,26,26,107,15,23,13,20,14,33,17,17,14,16,15,13,14,17,14,3,6,5,3,3,1,18,18,17,14,20,13,2,1,4,1,1,1,82,31,82,11,26,11,31,33,92,31,23,2,25,31,41,7,23,9,10,6,12,12,8,2,8,1,16,7,11,10,2,3,5,4,4,1,14,1,19,10,11,10,3,4,4,3,3,1
3.5000,180,342,74,29,23,15,29,101,20,19,24,0,156,171,73,22,19,12,16,18,15,14,14,0,12,14,16,17,17,15,2,8,1,3,3,0,17,18,19,20,12,12,2,5,2,1,2,0,145,188,114,16,27,14,43,44,115,30,29,14,26,26,109,16,24,13,20,14,33,17,17,14,16,15,13,15,17,14,3,6,5,3,3,1,18,18,17,15,20,13,2,1,4,1,1,1,82,31,85,11,27,12,31,33,92,31,23,2,25,31,41,7,23,9,10,6,12,12,8,2,8,1,16,7,12,10,2,3,5,4,4,1,14,1,19,10,11,11,3,4,4,3,3,1
3.5833,186,345,74,29,24,15,29,101,20,19,24,0,156,171,73,22,20,12,16,18,15,14,14,0,12,14,16,17,17,15,2,8,1,3,3,0,17,18,19,20,12,12,2,5,2,1,2,0,145,192,114,16,28,15,43,44,118,30,31,14,26,26,109,16,25,14,20,14,33,17,17,14,16,15,13,15,17,14,3,6,5,3,3,1,18,18,17,15,20,14,2,1,4,1,2,1,82,31,87,11,28,12,38,33,92,31,26,2,25,31,41,7,23,9,10,6,12,12,8,2,8,1,16,7,13,10,2,3,5,4,4,1,14,1,19,10,11,11,4,4,4,3,3,1
3.6667,192,349,76,29,26,15,29,101,20,19,24,0,156,171,75,22,22,12,16,18,15,14,14,0,12,14,16,17,17,15,2,8,1,3,3,0,17,18,19,20,13,12,2,5,2,1,2,0,145,195,117,16,29,15,43,44,118,33,31,14,26,26,112,16,26,14,20,14,33,18,17,14,16,15,13,15,17,14,3,6,5,3,3,1,18,18,17,15,20,14,2,1,4,1,2,1,82,31,89,12,28,13,38,33,92,31,26,2,25,31,41,7,23,9,10,6,12,12,8,2,8,1,16,7,13,11,2,3,5,4,4,1,14,1,19,10,11,11,4,4,4,3,3,1
3.7500,197,351,77,29,28,16,29,104,20,19,24,0,157,171,76,22,24,13,16,19,15,14,14,0,12,14,16,17,17,16,2,8,1,3,3,0,17,18,19,20,15,13,2,5,2,1,2,0,145,200,119,16,30,16,43,46,120,33,31,14,26,26,114,16,27,15,20,14,34,18,17,14,16,15,13,15,17,15,3,7,5,3,3,1,18,18,17,15,20,15,2,1,4,1,2,1,82,31,91,12,29,13,38,33,92,31,26,2,25,31,41,7,24,9,10,6,12,12,8,2,8,1,16,7,13,11,2,3,5,4,4,1,14,1,19,10,12,11,4,4,4,3,3,1
3.8333,203,352,79,30,29,16,29,108,20,19,24,0,157,171,78,23,24,13,16,21,15,14,14,0,12,14,16,17,17,16,2,8,1,3,3,0,17,18,19,20,15,13,2,5,2,1,2,0,145,203,120,17,30,16,43,46,130,33,31,14,26,26,115,17,27,15,20,14,34,18,17,14,16,15,13,16,17,15,3,7,5,3,3,1,18,18,17,15,20,15,2,1,4,1,2,1,82,31,94,12,30,13,38,33,93,31,26,2,25,31,41,7,25,9,10,6,12,12,8,2,8,1,16,7,13,11,2,3,5,4,4,1,14,1,19,10,12,11,4,4,4,3,3,1
3.9167,207,355,80,31,30,17,29,110,20,19,24,0,157,171,79,24,25,14,16,21,15,14,14,0,12,14,16,17,17,16,2,8,1,3,3,0,17,18,19,20,16,14,2,5,2,1,2,0,145,208,121,17,31,16,43,46,130,33,31,14,26,26,116,17,28,15,20,14,34,18,17,14,16,15,13,16,17,15,3,7,5,3,3,1,18,18,17,15,20,15,2,1,4,1,2,1,82,31,96,12,31,13,38,33,93,31,27,2,25,31,41,7,26,9,10,6,12,12,8,2,8,1,16,7,13,11,2,3,5,4,5,1,14,1,19,10,12,11,4,4,4,3,3,1
4.0000,210,359,81,31,31,17,29,110,20,19,24,0,159,171,80,24,26,14,16,21,15,14,14,0,12,14,16,17,17,16,2,8,1,3,3,0,17,18,19,20,16,14,2,5,2,1,2,0,145,212,123,17,31,16,43,46,130,33,31,14,26,26,118,17,28,15,20,14,34,18,17,14,16,15,13,16,17,15,3,7,5,3,3,1,18,18,17,15,20,15,2,1,4,1,2,1,82,31,98,12,32,13,38,33,94,31,27,2,25,31,41,7,27,9,10,6,12,12,8,2,8,1,16,7,13,11,2,3,5,4,5,1,14,1,19,10,12,11,4,4,4,3,3,1
4.0833,216,363,83,32,33,17,29,110,20,19,24,0,162,171,81,25,28,14,16,21,15,14,14,0,12,15,16,17,17,16,2,8,1,3,3,0,17,18,19,20,16,14,2,5,2,1,2,0,145,216,126,18,32,16,43,46,132,36,31,14,26,26,121,18,29,15,20,14,34,18,17,14,16,15,13,16,17,15,3,7,5,3,3,1,18,18,17,16,20,15,2,1,4,1,2,1,82,31,100,12,33,13,38,38,94,31,27,2,25,31,41,7,28,9,10,6,12,12,8,2,8,1,16,7,13,11,2,3,5,4,5,1,14,1,19,10,12,11,4,5,4,3,3,1
4.1667,222,367,84,33,33,18,29,112,20,19,24,0,162,171,82,26,28,15,16,22,15,14,14,0,12,15,16,17,17,16,2,8,1,3,3,0,17,18,19,20,16,15,2,5,2,1,2,0,145,221,127,18,32,16,43,46,133,36,31,14,26,26,122,18,29,15,20,14,34,18,17,14,16,15,13,16,17,15,3,7,5,3,3,1,18,18,17,16,20,15,2,1,4,1,2,1,82,31,103,12,33,14,38,39,94,37,27,2,25,31,41,7,28,10,10,7,12,12,8,2,8,1,16,7,13,12,2,3,5,4,5,1,14,1,19,10,12,12,4,5,4,3,3,1
4.2500,228,372,86,34,34,18,29,112,20,19,24,0,162,171,84,27,29,15,16,22,15,14,14,0,12,15,16,17,17,16,2,8,1,3,3,0,17,18,19,20,16,15,2,5,2,1,2,0,145,224,129,18,32,17,43,46,133,36,31,14,26,26,124,18,29,16,20,14,34,18,17,14,16,15,13,16,17,16,3,7,5,3,3,1,18,18,17,16,20,16,2,1,4,1,2,1,82,31,106,12,33,14,38,39,94,39,27,2,25,31,41,7,28,10,10,7,12,12,8,2,8,1,16,7,13,12,2,3,5,4,5,1,14,1,19,10,12,12,4,5,4,3,3,1
4.3333,234,376,88,34,35,18,29,112,23,19,24,0,162,171,86,27,30,15,16,22,15,14,14,0,12,15,16,17,17,16,2,8,1,3,3,0,17,18,19,20,16,15,2,5,3,1,2,0,145,230,131,18,32,17,43,46,142,36,31,14,26,26,126,18,29,16,20,14,34,18,17,14,16,15,13,16,17,16,3,7,6,3,3,1,18,18,17,16,20,16,2,1,4,1,2,1,82,31,109,12,33,14,38,39,94,39,27,2,25,31,41,7,28,10,10,7,12,12,8,2,8,1,16,7,13,12,2,3,5,4,5,1,14,1,19,10,12,12,4,5,4,3,3,1
4.4167,240,381,88,35,37,18,29,112,23,19,24,0,162,171,86,28,31,15,16,22,15,14,14,0,12,15,16,17,17,16,2,8,1,3,3,0,17,18,19,20,16,15,2,5,3,1,2,0,146,233,132,19,33,17,43,46,142,36,31,14,26,26,127,19,30,16,20,14,34,18,17,14,16,15,13,16,17,16,3,7,6,3,3,1,18,18,17,17,20,16,2,1,4,1,2,1,82,31,111,12,34,15,38,39,96,39,27,2,25,31,41,7,29,11,10,7,12,12,8,2,8,1,16,7,13,13,2,3,5,4,5,1,14,1,19,10,12,13,4,5,4,3,3,1
4.5000,246,385,89,36,38,19,29,117,23,19,24,0,162,171,87,29,31,16,16,23,15,14,14,0,12,15,16,17,17,16,2,9,1,3,3,0,17,18,19,20,16,16,2,5,3,1,2,0,149,238,132,19,34,18,43,46,142,36,31,14,26,26,127,19,31,17,20,14,34,18,17,14,16,15,13,16,17,16,3,7,6,3,3,1,18,18,17,17,20,17,2,1,4,1,2,1,82,31,114,12,35,15,38,39,96,40,27,2,25,31,41,7,30,11,10,7,12,12,8,2,8,1,16,7,13,13,2,3,5,5,5,1,14,1,19,10,12,13,4,5,4,3,3,1
4.5833,252,389,90,36,39,19,29,117,23,22,24,0,162,171,88,29,32,16,16,23,15,15,14,0,12,15,16,17,17,16,2,9,1,3,3,0,17,18,19,20,16,16,2,5,3,1,2,0,154,242,134,19,34,18,43,46,142,36,31,14,26,26,129,19,31,17,20,14,34,18,17,14,16,15,13,16,17,16,3,7,6,3,3,1,18,18,17,17,20,17,2,1,4,1,2,1,82,31,115,12,36,15,38,39,96,40,27,2,25,31,41,7,30,11,10,7,12,12,8,2,8,1,16,7,14,13,2,3,5,5,5,1,14,1,19,10,13,13,4,5,4,3,3,1
4.6667,258,394,91,37,41,19,29,118,23,22,24,0,162,171,89,30,34,16,16,23,15,15,14,0,12,15,17,17,17,16,2,9,1,3,3,0,17,18,20,20,17,16,2,5,3,1,2,0,159,247,135,19,35,18,43,46,142,36,31,14,26,26,130,19,32,17,20,14,34,18,17,14,16,15,13,16,17,16,3,7,6,3,3,1,18,18,17,17,20,17,2,1,4,1,2,1,82,31,118,12,38,15,38,39,96,40,27,2,25,31,41,7,31,11,10,7,12,12,8,2,8,1,16,7,16,13,2,3,5,5,5,1,14,1,19,10,15,13,4,5,4,3,3,1
4.7500,263,398,92,37,43,20,29,118,23,22,24,0,162,171,90,30,36,17,16,23,15,15,14,0,12,15,17,17,17,16,2,9,1,3,3,0,17,18,20,20,17,17,2,5,3,1,2,0,165,252,136,20,35,19,44,46,142,36,31,14,26,26,131,20,32,18,21,14,34,18,17,14,16,15,13,16,17,17,3,7,6,3,3,1,18,18,17,18,20,18,2,1,4,1,2,1,82,31,122,12,38,15,38,39,96,40,27,2,25,31,41,7,31,11,10,7,12,12,8,2,8,1,16,7,16,13,2,3,5,5,5,1,14,1,19,10,15,13,4,5,4,3,3,1
4.8333,269,401,95,38,44,20,29,118,23,22,29,0,162,171,93,31,37,17,16,23,15,15,16,0,13,15,17,17,17,16,2,9,1,3,3,0,17,18,20,20,17,17,2,5,3,1,2,0,166,255,139,20,36,19,44,46,142,36,31,14,26,26,134,20,33,18,21,14,34,18,17,14,16,15,13,16,17,17,3,7,6,3,3,1,18,18,17,18,20,18,2,1,4,1,2,1,82,31,124,12,39,15,38,44,96,40,28,2,25,31,41,7,32,11,10,7,12,12,8,2,8,1,16,7,16,13,2,3,5,5,6,1,14,1,19,10,16,13,4,5,4,3,3,1
4.9167,274,407,96,39,45,20,29,118,26,30,29,0,162,171,94,32,38,17,16,23,15,18,16,0,13,15,17,17,17,16,2,9,1,4,3,0,17,18,20,20,17,17,2,5,4,1,2,0,166,260,140,20,36,19,44,47,146,36,31,14,26,26,135,20,33,18,21,15,34,18,17,14,16,15,13,16,17,17,3,7,6,3,3,1,18,18,17,18,20,18,2,1,4,1,2,1,82,31,127,12,40,16,38,44,96,40,28,2,25,31,41,7,33,12,10,7,12,12,8,2,8,1,16,7,16,14,2,3,5,5,6,1,14,1,19,10,16,14,4,5,4,3,3,1
5.0000,280,411,98,39,47,21,29,120,26,30,29,0,162,171,96,32,40,18,16,23,15,18,16,0,13,15,17,17,17,16,2,9,1,4,3,0,17,18,20,20,17,18,2,5,4,1,2,0,166,263,141,20,37,20,44,47,146,36,31,14,26,26,136,20,34,19,21,15,34,18,17,14,16,15,13,16,17,17,3,7,6,3,3,1,18,18,17,18,20,19,2,1,4,1,2,1,83,31,129,12,41,16,38,44,96,40,28,2,25,31,41,7,34,12,10,7,12,12,8,2,8,1,16,7,16,14,2,3,5,5,6,1,14,1,19,10,16,14,4,5,4,3,3,1
5.0833,283,415,99,39,48,21,29,120,26,30,29,0,162,171,97,32,41,18,16,23,15,18,16,0,13,15,17,17,17,16,2,9,1,4,3,0,17,18,20,20,17,18,2,5,4,1,2,0,166,268,143,20,38,20,44,47,146,36,31,14,26,26,138,20,35,19,21,15,34,18,17,14,16,15,13,16,17,17,3,7,6,3,3,1,18,18,17,18,20,19,2,1,4,1,2,1,83,31,132,12,42,16,38,44,96,40,28,2,25,31,41,7,35,12,10,7,12,12,8,2,8,1,16,7,16,14,2,3,5,5,6,1,14,1,19,10,17,14,4,5,4,3,3,1
5.1667,284,419,101,39,49,21,30,120,26,30,33,0,162,171,99,32,42,18,16,23,15,18,16,0,13,15,17,17,17,16,2,9,1,4,4,0,17,18,20,20,17,18,2,5,4,1,2,0,166,270,146,20,38,20,44,47,147,36,33,14,26,26,139,20,35,19,21,15,35,18,17,14,16,15,13,16,17,17,3,7,6,3,3,1,18,18,17,18,20,19,2,1,4,1,2,1,83,31,134,12,42,16,43,44,96,40,28,2,25,31,41,7,35,12,10,7,12,12,8,2,8,1,16,7,16,14,3,3,5,5,6,1,14,1,19,10,17,14,4,5,4,3,3,1
5.2500,284,424,103,40,51,21,30,120,26,30,33,0,162,171,101,33,44,18,16,23,15,18,16,0,13,15,17,17,17,16,2,9,1,4,4,0,17,18,20,20,17,18,2,5,4,1,2,0,166,275,149,21,39,21,44,47,147,36,33,14,26,26,139,21,36,20,21,15,35,18,17,14,16,15,13,16,17,17,3,7,6,3,3,1,18,18,17,19,20,20,2,1,4,1,2,1,83,31,136,12,42,16,43,44,96,47,28,2,25,31,41,7,35,12,10,7,12,13,8,2,8,1,16,7,16,14,3,3,5,5,6,1,14,1,19,10,17,14,4,5,4,4,3,1
5.3333,285,429,105,40,52,21,30,120,26,30,33,0,162,171,103,33,45,18,16,23,15,18,16,0,13,15,17,17,17,16,2,9,1,4,4,0,17,18,20,20,17,18,2,5,4,1,2,0,166,279,150,21,39,21,44,47,147,36,33,16,26,26,139,21,36,20,21,15,35,18,17,15,16,15,13,16,17,17,3,7,6,3,3,2,18,18,17,19,20,20,2,1,4,1,2,1,83,31,139,12,44,16,43,44,96,47,28,2,25,31,41,7,35,12,10,7,12,13,8,2,8,1,16,7,16,14,3,3,5,5,6,1,14,1,19,10,19,14,4,5,4,4,3,1
5.4167,285,433,106,40,53,22,30,120,26,30,33,0,162,171,104,33,45,19,16,23,15,18,16,0,13,15,17,17,17,16,2,9,1,4,4,0,17,18,20,20,17,19,2,5,4,1,2,0,166,284,153,21,40,21,44,48,149,36,33,16,26,26,139,21,37,20,21,15,35,18,17,15,16,15,13,16,17,17,3,7,6,3,3,2,18,18,17,19,20,20,2,2,4,1,2,1,83,31,142,12,45,16,43,47,97,47,28,2,25,31,41,7,35,12,10,7,12,13,8,2,8,1,16,7,16,14,3,3,5,5,6,1,14,1,19,10,19,14,4,5,4,4,3,1
5.5000,285,437,107,41,54,22,30,121,26,30,33,0,162,171,105,34,45,19,16,23,15,18,16,0,13,15,17,17,17,16,2,9,1,4,4,0,17,18,20,20,17,19,2,5,4,1,2,0,166,288,155,21,40,22,44,50,162,36,49,16,26,26,139,21,37,21,21,16,35,18,20,15,16,15,13,16,17,17,3,7,6,3,4,2,18,18,17,19,20,20,2,3,4,1,3,1,83,31,144,12,45,16,43,47,97,47,28,2,25,31,41,7,35,12,10,7,12,13,8,2,8,1,16,7,16,14,3,3,5,5,6,1,14,1,19,10,19,14,4,5,4,4,3,1
5.5833,285,442,107,41,54,23,30,121,26,30,33,0,162,171,105,34,45,20,16,23,15,18,16,0,13,15,17,17,17,17,2,9,1,4,4,0,17,18,20,20,17,20,2,5,4,1,2,0,166,292,155,22,40,22,44,50,164,36,49,16,26,26,139,22,37,21,21,16,35,18,20,15,16,15,13,16,17,17,3,7,6,3,4,2,18,18,17,19,20,20,2,3,4,1,3,1,83,31,146,13,45,17,43,52,97,47,29,2,25,31,41,8,35,13,10,7,12,13,8,2,8,1,16,8,16,15,3,3,5,5,6,1,14,1,19,11,19,15,4,6,4,4,3,1
5.6667,285,447,109,41,56,23,30,121,26,30,33,0,162,171,107,34,46,20,16,23,15,18,16,0,13,15,17,17,17,17,2,9,1,4,4,0,17,18,20,20,18,20,2,5,4,1,2,0,166,297,158,22,41,23,45,50,164,36,49,16,26,26,139,22,38,22,22,16,35,18,20,15,16,15,13,16,17,17,3,7,6,3,4,2,18,18,17,19,20,20,2,3,4,1,3,1,83,31,148,13,46,17,43,52,103,47,29,2,25,31,41,8,35,13,10,7,12,13,8,2,8,1,16,8,16,15,3,3,5,5,6,1,14,1,19,11,19,15,4,6,4,4,3,1
5.7500,285,449,110,42,57,24,30,121,26,30,33,0,162,171,108,35,47,20,16,23,15,18,16,0,13,15,17,17,17,17,2,9,1,4,4,0,17,18,20,20,19,20,2,5,4,1,2,0,166,300,161,22,41,23,45,50,164,36,49,16,26,26,139,22,38,22,22,16,35,18,20,15,16,15,13,16,17,17,3,7,6,3,4,2,18,18,17,19,20,20,2,3,4,1,3,1,83,31,150,13,46,17,43,52,104,47,35,2,25,31,41,8,35,13,10,7,12,13,8,2,8,1,16,8,16,15,3,3,5,5,6,1,14,1,19,11,19,15,4,6,4,4,3,1
5.8333,285,454,111,42,58,24,30,122,26,30,33,0,162,171,109,35,48,20,16,23,15,18,16,0,13,15,17,17,17,17,2,9,1,4,4,0,17,18,20,20,20,20,2,5,4,1,2,0,166,305,163,23,41,24,45,50,165,36,49,16,26,26,139,23,38,23,22,16,35,18,20,15,16,15,13,16,17,17,3,7,6,3,4,2,18,18,17,19,20,20,2,3,4,1,3,1,83,31,153,13,48,17,43,52,104,47,35,2,25,31,41,8,35,13,10,7,12,13,8,2,8,1,16,8,16,15,3,3,5,5,6,1,14,1,19,11,19,15,4,6,4,4,3,1
5.9167,285,458,112,43,59,24,30,122,26,30,33,0,162,171,110,36,49,20,16,23,15,18,16,0,13,15,17,17,17,17,2,9,1,4,4,0,17,18,20,20,20,20,2,5,4,1,2,0,166,307,166,23,42,24,45,51,165,36,50,16,26,26,139,23,39,23,22,16,35,18,20,15,16,15,13,16,17,17,3,7,6,3,4,2,18,18,17,19,20,20,2,3,4,1,3,1,83,31,155,13,49,17,43,54,104,47,35,2,25,31,41,8,35,13,10,7,12,13,8,2,8,1,16,8,16,15,3,3,5,5,6,1,14,1,19,11,19,15,4,6,4,4,3,1
6.0000,285,460,112,44,61,24,30,122,26,30,35,0,162,171,110,37,51,20,16,23,15,18,16,0,13,15,17,17,17,17,2,9,1,4,5,0,17,18,20,20,20,20,2,5,4,1,2,0,166,312,169,23,43,25,45,51,165,36,50,16,26,26,139,23,40,24,22,16,35,18,20,15,16,15,13,16,17,17,3,7,6,3,4,2,18,18,17,19,20,20,2,3,4,1,3,1,83,31,157,13,50,17,44,54,110,47,35,2,25,31,41,8,35,13,10,7,12,13,8,2,8,1,16,8,16,15,4,3,5,5,6,1,14,1,19,11,19,15,4,6,4,4,3,1


==> figures/data/rq3-replication.csv <==
x,category,cases,propilot,crash,agent,repaired
1,Operator-logic,58,46,4,11,14
2,Floating-point,59,26,0,14,22
3,Optimization-and-lowering,44,28,1,13,17
4,Overall,161,100,5,38,53

